A New Family of Weighted One-Parameter Flux Reconstruction Schemes

The flux reconstruction (FR) approach offers a flexible framework for describing a range of high-order numerical schemes; including nodal discontinuous Galerkin and spectral difference schemes. This is accomplished through the use of so-called correction functions. In this study we employ a weighted Sobolev norm to define a new extended family of FR correction functions, the stability of which is affirmed through Fourier analysis. Several of the schemes within this family are found to exhibit reduced dissipation and dispersion overshoot. Moreover, many of the new schemes possess higher CFL limits whilst maintaining the expected rate of convergence. Numerical experiments with homogeneous linear convection and Burgers turbulence are undertaken, and the results observed to be in agreement with the theoretical findings.

==> Figs/data/E0.csv <==
k,E
1,3.7238e-06
1.1514,6.5234e-06
1.3257,1.1416e-05
1.5264,1.9948e-05
1.7575,3.4795e-05
2.0236,6.054e-05
2.33,0.00010499
2.6827,0.00018129
3.0888,0.00031123
3.5565,0.00053025
4.0949,0.00089431
4.7149,0.0014882
5.4287,0.0024329
6.2506,0.0038845
7.1969,0.0060112
8.2864,0.0089247
9.541,0.012542
10.985,0.016387
12.649,0.01944
14.563,0.02029
16.768,0.017871
19.307,0.012569
22.23,0.0065604
25.595,0.0023057
29.471,0.00047972
33.932,4.9812e-05
39.069,2.0584e-06
44.984,2.5075e-08
51.795,6.0489e-11
59.636,1.7052e-14
68.665,2.7917e-19
79.06,1.0504e-25
91.03,2.6581e-34
104.81,8.8701e-46
120.68,4.5025e-61
138.95,1.9844e-81
159.99,1.7057e-108
184.21,1.8656e-144
212.1,3.2886e-192
244.21,1.3474e-255
281.18,0
323.75,0
372.76,0
429.19,0
494.17,0
568.99,0
655.13,0
754.31,0
868.51,0
1000,0


==> Figs/data/FR4JSD_5d-2_cd.csv <==
k,r1,r2,r3,r4,r5,i1,i2,i3,i4,i5
0.0002,-1.2304,0.0002,1.2307,2.9208,-2.9211,2.9118e-16,-7.9539e-22,8.4976e-17,4.35e-17,6.8395e-17
0.031931,-1.2052,0.031931,1.254,2.8933,-2.9422,-1.3175e-16,1.9076e-18,5.8869e-17,1.57e-16,2.8266e-16
0.063662,-1.1784,0.063662,1.2747,2.8597,-2.9571,4.0045e-16,5.7368e-18,-1.0284e-17,-1.5105e-16,-1.6004e-16
0.095394,-1.1505,0.095394,1.2921,2.8205,-2.9658,3.9335e-17,5.0572e-18,1.0797e-16,1.9926e-16,-2.669e-16
0.12712,-1.1216,0.12712,1.3053,2.7765,-2.9685,1.6985e-16,-2.5398e-17,-6.3101e-18,-2.2291e-16,-1.4106e-16
0.15886,-1.0921,0.15886,1.313,2.7286,-2.9657,-4.5908e-16,3.2901e-18,-2.572e-16,-5.7437e-17,2.4133e-16
0.19059,-1.062,0.19059,1.3136,2.6784,-2.9576,3.1158e-17,1.6964e-17,6.5082e-17,-1.8694e-16,1.1606e-16
0.22232,-1.0315,0.22232,1.3053,2.6278,-2.9446,-5.2989e-17,4.1061e-17,-1.2231e-16,5.8958e-17,1.2465e-16
0.25405,-1.0007,0.25405,1.286,2.579,-2.9273,-1.1707e-16,-1.2471e-16,-4.7791e-17,1.2076e-16,-4.517e-16
0.28578,-0.96959,0.28578,1.2533,2.5346,-2.9061,-1.992e-16,9.3796e-17,9.4302e-18,3.509e-19,3.2168e-17
0.31751,-0.93833,0.31751,1.2053,2.4969,-2.8814,-1.1726e-16,-7.2358e-18,3.0518e-18,4.9275e-18,-1.6549e-16
0.34924,-0.90693,0.34924,1.1406,2.4678,-2.8538,-3.8831e-17,7.3313e-17,4.6566e-18,-1.1624e-16,-3.9222e-17
0.38097,-0.87543,0.38097,1.0587,2.4483,-2.8237,-3.5925e-16,8.6845e-17,3.8923e-18,1.9818e-16,1.3377e-16
0.41271,-0.84385,0.4127,0.96026,2.4386,-2.7915,-2.4953e-16,-2.6466e-17,1.5346e-17,8.5485e-17,8.3529e-17
0.44444,-0.81222,0.44442,0.84662,2.4381,-2.7579,-3.0996e-16,1.749e-16,3.5026e-18,-2.9077e-18,2.3315e-16
0.47617,-0.78054,0.47613,0.71978,2.4457,-2.7231,1.7024e-16,-6.609e-17,1.733e-17,-9.7856e-19,-7.4243e-17
0.5079,-0.74885,0.50767,0.58215,2.4602,-2.6879,-9.6225e-17,1.1994e-16,1.3513e-18,9.3078e-18,2.0252e-17
0.53963,-0.71713,0.53989,0.43522,2.4803,-2.6525,1.2569e-16,-1.6154e-16,-3.3183e-19,1.3246e-17,-1.4323e-16
0.57136,-0.6854,0.57151,0.28263,2.505,-2.6176,1.2755e-16,-1.7321e-16,-2.2442e-19,-4.3595e-17,6.582e-17
0.60309,-0.65367,0.60322,0.12594,2.5333,-2.5837,2.4918e-16,-2.5849e-16,2.983e-21,3.2922e-17,-4.8726e-17
0.63482,-0.62194,0.63495,-0.032528,2.5644,-2.5514,-1.3914e-16,1.3751e-16,-2.9304e-22,-7.2816e-17,6.5637e-17
0.66656,-0.59021,0.66668,-0.19054,2.5974,-2.5214,4.6046e-17,-8.5807e-17,3.6428e-20,6.329e-17,-6.9744e-17
0.69829,-0.55852,0.69841,-0.34585,2.6318,-2.4944,-5.2021e-17,3.6209e-17,-1.8965e-18,-8.5938e-17,-3.3688e-17
0.73002,-0.52736,0.73014,-0.49569,2.667,-2.4714,-1.0201e-16,6.9004e-17,-1.694e-18,-8.961e-17,-1.0364e-16
0.76175,-0.49479,0.76185,-0.63971,2.7024,-2.4535,2.1215e-16,-2.5602e-16,-3.5666e-18,8.0917e-17,9.0731e-17
0.79348,-0.46313,0.79354,-0.77325,2.7375,-2.4417,-1.3037e-17,-9.0477e-17,-9.7673e-18,1.1668e-16,-5.2951e-17
0.82521,-0.43142,0.82519,-0.89494,2.7718,-2.4373,5.6258e-17,-1.7042e-16,-2.9904e-17,4.764e-17,-7.5359e-17
0.85694,-0.39969,0.85681,-1.0026,2.8049,-2.4415,9.4551e-17,-2.1738e-16,4.8893e-17,9.1141e-17,4.2256e-17
0.88867,-0.36796,0.88836,-1.0943,2.8363,-2.4551,-9.9929e-17,-1.5078e-16,4.9996e-17,-7.5828e-17,-1.4209e-16
0.92041,-0.33623,0.91982,-1.1692,2.8654,-2.4786,1.1549e-16,-1.3522e-16,8.5503e-17,1.0899e-16,1.318e-16
0.95214,-0.3045,0.95116,-1.2269,2.8919,-2.5114,2.4016e-18,1.0224e-16,-4.1032e-17,-2.3945e-16,1.7585e-16
0.98387,-0.27277,0.98235,-1.2684,2.9153,-2.5521,-7.2061e-17,1.9627e-16,5.4665e-17,2.0276e-16,-5.3945e-17
1.0156,-0.24104,1.0133,-1.2954,2.9349,-2.5986,5.4175e-17,-2.114e-16,1.038e-17,2.8254e-16,-7.9312e-17
1.0473,-0.20931,1.044,-1.31,2.9505,-2.6484,-3.9418e-17,1.3785e-16,4.3644e-17,-4.5439e-16,2.1629e-17
1.0791,-0.17757,1.0744,-1.3143,2.9615,-2.6991,9.8712e-17,1.7179e-16,8.6429e-17,1.6745e-16,4.3402e-16
1.1108,-0.14584,1.1043,-1.3106,2.9675,-2.7486,-1.8305e-17,-1.858e-16,-1.2052e-17,3.084e-17,-6.1325e-17
1.1425,-0.11411,1.1335,-1.3005,2.9681,-2.7951,-3.0696e-17,1.2023e-16,1.3985e-16,-1.9282e-16,9.0289e-17
1.1743,-0.082381,1.162,-1.2854,2.9629,-2.8372,1.675e-17,1.6094e-16,1.7518e-16,4.7603e-16,-4.6695e-17
1.206,-0.05065,1.1895,-1.2666,2.9517,-2.8742,6.4161e-18,3.3639e-16,-1.8885e-16,1.6774e-16,1.6366e-16
1.2377,-0.018919,1.2157,-1.2447,2.9343,-2.9053,4.588e-19,-2.813e-16,1.0588e-16,-3.4747e-17,7.2294e-17
1.2694,0.012812,1.2402,-1.2206,2.9106,-2.9302,3.1431e-19,1.9897e-17,-2.2021e-16,-2.1581e-16,5.4696e-16
1.3012,0.044544,1.2626,-1.1947,2.8806,-2.9489,-4.2625e-18,-4.6151e-16,4.2235e-16,2.97e-16,-3.9803e-16
1.3329,0.076275,1.2821,-1.1674,2.8448,-2.9613,1.3587e-17,2.4257e-16,2.8529e-16,2.7246e-16,-3.6997e-16
1.3646,0.10801,1.298,-1.1391,2.8035,-2.9676,1.7894e-17,2.1279e-17,-8.9499e-17,2.7755e-16,1.8941e-16
1.3964,0.13974,1.3091,-1.11,2.7578,-2.9681,5.2065e-17,-2.2545e-16,-1.4486e-16,2.3875e-16,7.9501e-17
1.4281,0.17147,1.3142,-1.0802,2.7088,-2.9631,2.3211e-17,2.1101e-17,-1.6316e-16,1.5464e-16,1.6239e-16
1.4598,0.2032,1.3115,-1.0499,2.6582,-2.953,-2.9638e-18,-4.7769e-17,-4.5669e-16,-4.3907e-17,-2.1852e-16
1.4916,0.23493,1.2991,-1.0193,2.608,-2.9383,3.8621e-17,6.6588e-17,5.5629e-17,2.6796e-16,-5.6203e-17
1.5233,0.26666,1.2747,-0.98833,2.5607,-2.9193,-6.4009e-17,5.2873e-17,2.5086e-16,1.3471e-17,-1.2635e-16
1.555,0.29839,1.2361,-0.95718,2.5187,-2.8967,1.3274e-16,-2.1992e-17,4.4045e-18,-1.9221e-18,3.1838e-16
1.5868,0.33012,1.1816,-0.92586,2.4843,-2.8708,-2.4191e-16,-4.7303e-17,1.8172e-16,-2.1988e-16,-2.0113e-16
1.6185,0.36186,1.1101,-0.89442,2.4589,-2.8421,1.5086e-17,2.2522e-17,-3.5873e-18,6.7618e-17,-6.5979e-17
1.6502,0.39358,1.0215,-0.86288,2.4433,-2.8111,2.0398e-16,-4.1474e-17,-1.9254e-16,-1.6259e-16,1.6973e-16
1.682,0.42531,0.9168,-0.83128,2.4374,-2.7783,1.2057e-16,-1.0878e-17,1.1636e-16,-1.0293e-17,5.9875e-18
1.7137,0.45703,0.79766,-0.79963,2.4402,-2.7442,-5.5916e-17,-7.7758e-18,-4.8373e-17,-1.1743e-16,7.491e-17
1.7454,0.48871,0.66621,-0.76795,2.4507,-2.7092,-8.6302e-17,5.6748e-18,9.9789e-17,-2.7934e-17,1.0566e-16
1.7771,0.51757,0.52756,-0.73624,2.4676,-2.6738,2.0945e-16,6.0474e-17,-2.7479e-16,2.0867e-17,5.4914e-17
1.8089,0.55243,0.37523,-0.70452,2.4897,-2.6385,-2.1469e-16,-4.6654e-19,2.2114e-16,-8.1318e-17,-2.5666e-17
1.8406,0.58411,0.22071,-0.67279,2.5159,-2.6039,7.3287e-17,-1.5316e-19,-2.8084e-17,6.5562e-18,-2.6063e-17
1.8723,0.61583,0.063039,-0.64106,2.5454,-2.5706,1.6307e-16,1.0489e-20,-1.6759e-16,3.6934e-17,-3.5671e-17
1.9041,0.64756,-0.095513,-0.60933,2.5773,-2.5391,1.7163e-17,2.4074e-20,-3.6226e-17,-9.1103e-17,7.7134e-17
1.9358,0.6793,-0.25272,-0.57761,2.611,-2.5102,8.075e-17,-9.5612e-20,-7.0948e-17,-9.3955e-18,2.6448e-17
1.9675,0.71102,-0.4063,-0.54595,2.6457,-2.4847,3.6511e-16,1.3865e-19,-3.5583e-16,-9.6221e-17,-2.114e-17
1.9993,0.74274,-0.5548,-0.51355,2.681,-2.4636,2.7051e-16,3.3418e-18,-1.9207e-16,-3.5311e-17,-7.9413e-17
2.031,0.77445,-0.69405,-0.48222,2.7164,-2.448,-1.8635e-16,-1.3343e-17,2.1492e-16,2.6189e-16,-1.1858e-16
2.0627,0.80612,-0.82316,-0.45053,2.7512,-2.4389,-6.8748e-17,3.8943e-18,-9.1754e-17,-2.5532e-16,-1.0335e-16
2.0945,0.83777,-0.93951,-0.41881,2.7851,-2.4378,8.8561e-17,-4.4533e-18,-1.2489e-16,-1.1936e-16,-1.3053e-16
2.1262,0.86936,-1.041,-0.38708,2.8176,-2.4457,4.7494e-16,-1.5258e-17,-3.8652e-16,-3.8452e-16,-1.6075e-16
2.1579,0.90087,-1.1261,-0.35535,2.8482,-2.4633,-8.8916e-17,-1.7451e-17,2.2149e-17,3.1842e-16,-6.1821e-17
2.1897,0.93229,-1.1941,-0.32362,2.8763,-2.4906,2.0859e-16,-7.8255e-18,-5.9421e-17,-2.4442e-16,-1.0964e-16
2.2214,0.96358,-1.2453,-0.29189,2.9016,-2.5268,7.2745e-17,-9.7336e-17,7.5235e-17,3.4735e-16,-2.8061e-17
2.2531,0.9947,-1.2808,-0.26016,2.9235,-2.5701,-6.0546e-17,-1.2064e-17,9.0348e-17,1.0153e-16,6.8342e-17
2.2848,1.0256,-1.3025,-0.22842,2.9416,-2.6182,1.3995e-16,-4.1062e-17,9.2239e-17,-5.4896e-17,2.4427e-16
2.3166,1.0562,-1.3128,-0.19669,2.9555,-2.6686,-1.5941e-17,-3.262e-18,-5.0803e-17,-1.3631e-16,-3.0807e-16
2.3483,1.0863,-1.3137,-0.16496,2.9645,-2.719,-4.0592e-16,7.6465e-17,-3.8759e-17,1.4302e-16,-1.6588e-16
2.38,1.116,-1.3073,-0.13323,2.9684,-2.7675,2.0595e-16,-9.04e-17,7.0522e-18,-2.4286e-16,8.722e-17
2.4118,1.145,-1.295,-0.1015,2.9668,-2.8124,-4.4232e-16,-2.1209e-16,-1.7166e-17,-4.2168e-16,5.5688e-17
2.4435,1.1731,-1.2783,-0.069769,2.9592,-2.8526,4.9097e-17,-7.9845e-17,1.2045e-17,2.6934e-16,3.5975e-16
2.4752,1.2001,-1.2582,-0.038037,2.9456,-2.8873,2.8017e-16,-1.4528e-16,-1.5895e-18,-1.2042e-16,2.9629e-16
2.507,1.2257,-1.2354,-0.0063062,2.9256,-2.9159,3.1758e-16,2.4363e-16,-1.709e-19,-4.8703e-16,-1.5303e-17
2.5387,1.2494,-1.2105,0.025425,2.8994,-2.9384,5.9231e-17,-1.243e-16,-8.0119e-19,-5.2132e-16,2.3486e-17
2.5704,1.2707,-1.184,0.057156,2.8671,-2.9545,-8.0442e-17,1.5574e-16,-3.6039e-18,-8.5849e-17,-1.642e-16
2.6022,1.2889,-1.1563,0.088887,2.829,-2.9645,6.236e-17,5.0808e-16,1.216e-17,-1.2691e-16,8.599e-17
2.6339,1.303,-1.1276,0.12062,2.7858,-2.9684,-4.4644e-17,-4.4075e-17,1.174e-18,2.4661e-16,6.0854e-16
2.6656,1.3119,-1.0982,0.15235,2.7386,-2.9667,-1.4376e-16,-2.6393e-16,5.322e-17,8.3549e-17,1.5994e-16
2.6974,1.3142,-1.0682,0.18408,2.6888,-2.9596,-4.5396e-16,-3.1422e-17,3.7511e-18,-1.0997e-17,8.0863e-17
2.7291,1.3079,-1.0378,0.21581,2.6381,-2.9477,-6.0898e-17,1.5657e-16,2.8569e-17,2.8548e-17,-7.7043e-17
2.7608,1.2909,-1.007,0.24754,2.5887,-2.9312,5.8657e-17,-5.511e-17,-1.7176e-16,-2.0511e-17,-5.7755e-16
2.7925,1.2612,-0.97597,0.27927,2.5433,-2.9108,-4.5627e-17,2.1653e-16,2.5965e-17,7.1136e-19,-2.7508e-16
2.8243,1.2164,-0.94475,0.31101,2.504,-2.8867,6.0274e-17,1.7094e-16,-2.566e-18,-5.4427e-17,-9.5828e-17
2.856,1.1552,-0.91338,0.34274,2.473,-2.8597,3.4367e-17,-2.1662e-17,-1.5848e-16,5.5931e-18,-5.7997e-17
2.8877,1.0769,-0.88189,0.37447,2.4515,-2.83,-3.2367e-17,2.9015e-17,1.6262e-16,-8.0151e-17,2.1069e-17
2.9195,0.98174,-0.85033,0.4062,2.4398,-2.7983,-1.268e-17,2.9825e-17,-2.1736e-16,9.5887e-17,-2.5019e-16
2.9512,0.87106,-0.81871,0.43792,2.4375,-2.7649,2.5356e-17,4.7678e-17,4.3134e-17,-4.153e-17,3.7991e-17
2.9829,0.74675,-0.78704,0.46963,2.4435,-2.7303,-1.3955e-17,1.9993e-19,-1.3209e-16,2.725e-17,-5.7338e-17
3.0147,0.6111,-0.75535,0.50125,2.4567,-2.6951,1.0184e-17,-8.2243e-17,-9.3446e-17,1.8818e-16,-3.4442e-17
3.0464,0.46573,-0.72363,0.5335,2.4758,-2.6597,-1.8538e-18,-5.6746e-17,7.9989e-17,3.2192e-17,1.7762e-16
3.0781,0.31433,-0.69191,0.56501,2.4996,-2.6247,-6.5071e-21,3.1413e-16,-2.3415e-16,-4.6475e-17,-4.3669e-17
3.1099,0.15829,-0.66018,0.59672,2.5273,-2.5905,-4.7224e-20,-2.1438e-16,2.2046e-16,-3.912e-18,1.3957e-17
3.1416,6.1232e-16,-0.62844,0.62844,2.5578,-2.5578,-2.177e-62,2.8485e-16,-2.8485e-16,6.6429e-17,-6.6429e-17


==> Figs/data/FR4JSD_5d-3.csv <==
k,r1,r2,r3,r4,r5,i1,i2,i3,i4,i5
0.0002,-2.1672,2.1668,1.2513,0.0002,-1.2509,-1.9614,-1.9628,-0.031998,-3.2452e-16,-0.031927
0.031931,-2.1951,2.1314,1.283,0.031931,-1.2194,-1.8499,-2.076,-0.03809,-9.8654e-14,-0.026621
0.063662,-2.216,2.0882,1.3148,0.063662,-1.1879,-1.7407,-2.1904,-0.04503,-6.0629e-12,-0.022021
0.095394,-2.2304,2.0367,1.3467,0.095394,-1.1566,-1.6342,-2.3052,-0.052894,-6.717e-11,-0.018062
0.12712,-2.2387,1.9767,1.3788,0.12712,-1.1252,-1.5308,-2.4199,-0.061763,-3.6986e-10,-0.014681
0.15886,-2.2414,1.9081,1.4111,0.15886,-1.0939,-1.4308,-2.5336,-0.071719,-1.4096e-09,-0.011818
0.19059,-2.239,1.8305,1.4436,0.19059,-1.0626,-1.3345,-2.6454,-0.082852,-4.3537e-09,-0.009415
0.22232,-2.2321,1.7441,1.4763,0.22232,-1.0313,-1.2421,-2.7546,-0.095256,-1.1919e-08,-0.0074186
0.25405,-2.221,1.6488,1.5092,0.25405,-1,-1.1537,-2.8603,-0.10903,-3.0443e-08,-0.0057774
0.28578,-2.2062,1.5447,1.5424,0.28578,-0.96871,-1.0695,-2.9616,-0.12427,-7.4347e-08,-0.0044437
0.31751,-2.1881,1.4322,1.5757,0.31751,-0.93734,-0.98942,-3.0575,-0.1411,-1.7484e-07,-0.0033731
0.34924,-2.1672,1.3115,1.6093,0.34924,-0.90594,-0.91356,-3.1473,-0.15963,-3.9547e-07,-0.0025248
0.38097,-2.1438,1.1831,1.6431,0.38097,-0.8745,-0.84188,-3.2299,-0.17997,-8.5812e-07,-0.0018621
0.41271,-2.1182,1.0476,1.6771,0.4127,-0.84301,-0.77432,-3.3047,-0.20227,-1.7836e-06,-0.0013518
0.44444,-2.0908,0.90572,1.7112,0.44443,-0.81149,-0.71082,-3.3709,-0.22665,-3.5519e-06,-0.00096512
0.47617,-2.0618,0.75811,1.7454,0.47616,-0.77993,-0.65126,-3.4277,-0.25325,-6.7883e-06,-0.00067689
0.5079,-2.0315,0.60567,1.7796,0.50788,-0.74834,-0.59553,-3.4747,-0.28223,-1.248e-05,-0.00046582
0.53963,-2.0002,0.4493,1.8138,0.5396,-0.71672,-0.5435,-3.5112,-0.31372,-2.2128e-05,-0.00031414
0.57136,-1.968,0.29001,1.8479,0.57131,-0.68507,-0.49502,-3.5369,-0.34789,-3.7945e-05,-0.0002073
0.60309,-1.9351,0.12881,1.8819,0.60302,-0.6534,-0.44994,-3.5514,-0.38489,-6.309e-05,-0.00013364
0.63482,-1.9017,-0.033245,1.9155,0.63471,-0.62172,-0.40811,-3.5548,-0.42488,-0.00010195,-8.4015e-05
0.66656,-1.868,-0.19508,1.9487,0.66639,-0.59002,-0.36936,-3.5468,-0.46802,-0.00016047,-5.14e-05
0.69829,-1.834,-0.35562,1.9813,0.69805,-0.55831,-0.33354,-3.5276,-0.51448,-0.0002465,-3.0535e-05
0.73002,-1.7998,-0.51384,2.0132,0.72969,-0.52659,-0.30049,-3.4975,-0.56439,-0.00037016,-1.7569e-05
0.76175,-1.7656,-0.66871,2.0441,0.7613,-0.49487,-0.27005,-3.4566,-0.61793,-0.00054426,-9.7661e-06
0.79348,-1.7313,-0.81928,2.0738,0.79288,-0.46315,-0.24207,-3.4056,-0.67521,-0.00078462,-5.23e-06
0.82521,-1.6972,-0.96466,2.1022,0.82442,-0.43142,-0.21639,-3.3448,-0.73638,-0.0011104,-2.6915e-06
0.85694,-1.6631,-1.104,2.1289,0.85593,-0.39969,-0.19288,-3.2751,-0.80153,-0.0015446,-1.3282e-06
0.88867,-1.6292,-1.2367,2.1537,0.8874,-0.36796,-0.1714,-3.1969,-0.87077,-0.0021136,-6.2781e-07
0.92041,-1.5955,-1.362,2.1761,0.91882,-0.33623,-0.15182,-3.1113,-0.94416,-0.0028483,-2.8436e-07
0.95214,-1.562,-1.4794,2.1959,0.95021,-0.3045,-0.134,-3.0189,-1.0217,-0.003783,-1.2368e-07
0.98387,-1.5287,-1.5885,2.2127,0.98156,-0.27277,-0.11784,-2.9207,-1.1035,-0.0049564,-5.1794e-08
1.0156,-1.4957,-1.6889,2.226,1.0129,-0.24104,-0.10321,-2.8175,-1.1895,-0.0064106,-2.0855e-08
1.0473,-1.4628,-1.7806,2.2355,1.0442,-0.20931,-0.090009,-2.7102,-1.2795,-0.0081915,-7.9702e-09
1.0791,-1.4302,-1.8634,2.2406,1.0755,-0.17757,-0.078139,-2.5998,-1.3735,-0.010348,-2.7933e-09
1.1108,-1.3978,-1.9373,2.2409,1.1068,-0.14584,-0.067499,-2.4871,-1.4714,-0.012933,-8.4108e-10
1.1425,-1.3656,-2.0024,2.236,1.1381,-0.11411,-0.057999,-2.373,-1.5728,-0.016002,-1.9459e-10
1.1743,-1.3336,-2.0588,2.2253,1.1694,-0.082381,-0.049552,-2.2581,-1.6775,-0.019612,-2.8113e-11
1.206,-1.3017,-2.1069,2.2083,1.2008,-0.05065,-0.042076,-2.1434,-1.7852,-0.023826,-1.5494e-12
1.2377,-1.27,-2.1469,2.1846,1.2323,-0.018919,-0.035493,-2.0294,-1.8954,-0.028707,-4.4598e-15
1.2694,-1.2384,-2.1792,2.1537,1.2639,0.012812,-0.029729,-1.9168,-2.0076,-0.034323,-1.4332e-16
1.3012,-1.2069,-2.2043,2.1152,1.2956,0.044544,-0.024712,-1.8062,-2.1214,-0.040742,-7.1924e-13
1.3329,-1.1755,-2.2225,2.0687,1.3274,0.076275,-0.020374,-1.698,-2.236,-0.048041,-1.7785e-11
1.3646,-1.1441,-2.2344,2.0139,1.3594,0.10801,-0.016653,-1.5927,-2.3509,-0.056294,-1.4037e-10
1.3964,-1.1128,-2.2404,1.9505,1.3916,0.13974,-0.013484,-1.4906,-2.4652,-0.065585,-6.5069e-10
1.4281,-1.0815,-2.241,1.8783,1.424,0.17147,-0.010811,-1.3921,-2.5783,-0.075998,-2.2494e-09
1.4598,-1.0502,-2.2368,1.7973,1.4565,0.2032,-0.0085757,-1.2973,-2.6892,-0.087625,-6.5679e-09
1.4916,-1.0189,-2.2281,1.7073,1.4893,0.23493,-0.0067264,-1.2065,-2.7971,-0.10056,-1.7414e-08
1.5233,-0.98759,-2.2155,1.6085,1.5224,0.26666,-0.005213,-1.1197,-2.9012,-0.1149,-4.3617e-08
1.555,-0.95625,-2.1994,1.501,1.5556,0.29839,-0.003989,-1.0372,-3.0004,-0.13076,-1.0491e-07
1.5868,-0.92487,-2.1801,1.3852,1.5891,0.33012,-0.0030115,-0.95876,-3.094,-0.14825,-2.4301e-07
1.6185,-0.89345,-2.1582,1.2614,1.6227,0.36186,-0.0022411,-0.88457,-3.181,-0.16749,-5.4082e-07
1.6502,-0.86199,-2.1338,1.1301,1.6566,0.39359,-0.0016427,-0.81454,-3.2606,-0.18859,-1.1537e-06
1.682,-0.83049,-2.1075,0.99197,1.6906,0.42531,-0.0011848,-0.7486,-3.3321,-0.2117,-2.3572e-06
1.7137,-0.79895,-2.0794,0.84768,1.7247,0.45704,-0.00084003,-0.68668,-3.3946,-0.23695,-4.617e-06
1.7454,-0.76738,-2.0499,0.69805,1.759,0.48877,-0.00058482,-0.62865,-3.4476,-0.26448,-8.6861e-06
1.7771,-0.73577,-2.0192,0.54393,1.7932,0.52049,-0.0003993,-0.57441,-3.4904,-0.29443,-1.5736e-05
1.8089,-0.70414,-1.9875,0.38628,1.8274,0.55221,-0.00026701,-0.52381,-3.5227,-0.32697,-2.7524e-05
1.8406,-0.67249,-1.955,0.22611,1.8615,0.58392,-0.00017461,-0.4767,-3.544,-0.36225,-4.6609e-05
1.8723,-0.64081,-1.9219,0.064437,1.8953,0.61562,-0.00011147,-0.43293,-3.5541,-0.40042,-7.6602e-05
1.9041,-0.60912,-1.8884,-0.097656,1.9287,0.64731,-6.9343e-05,-0.39235,-3.553,-0.44164,-0.00012247
1.9358,-0.57742,-1.8545,-0.2591,1.9617,0.67898,-4.1943e-05,-0.35478,-3.5405,-0.48608,-0.00019086
1.9675,-0.5457,-1.8204,-0.41885,1.9941,0.71063,-2.461e-05,-0.32008,-3.517,-0.53389,-0.00029049
1.9993,-0.51399,-1.7862,-0.57585,2.0256,0.74226,-1.3972e-05,-0.28809,-3.4825,-0.58523,-0.00043251
2.031,-0.48226,-1.7519,-0.72912,2.0561,0.77386,-7.6546e-06,-0.25864,-3.4375,-0.64024,-0.00063087
2.0627,-0.45054,-1.7177,-0.87773,2.0853,0.80542,-4.036e-06,-0.23159,-3.3826,-0.69905,-0.00090271
2.0945,-0.41881,-1.6836,-1.0208,2.113,0.83695,-2.0431e-06,-0.2068,-3.3181,-0.76179,-0.0012686
2.1262,-0.38708,-1.6496,-1.1576,2.139,0.86844,-9.9118e-07,-0.18411,-3.245,-0.82856,-0.001753
2.1579,-0.35535,-1.6158,-1.2874,2.1629,0.89989,-4.6057e-07,-0.1634,-3.1637,-0.89944,-0.002384
2.1897,-0.32362,-1.5822,-1.4096,2.1843,0.9313,-2.0521e-07,-0.14453,-3.0753,-0.97449,-0.0031938
2.2214,-0.29189,-1.5488,-1.5237,2.2029,0.96267,-8.79e-08,-0.12738,-2.9805,-1.0537,-0.0042186
2.2531,-0.26016,-1.5156,-1.6294,2.2184,0.99401,-3.6262e-08,-0.11184,-2.8802,-1.1372,-0.0054983
2.2848,-0.22842,-1.4826,-1.7265,2.2302,1.0253,-1.4337e-08,-0.097796,-2.7753,-1.2248,-0.0070767
2.3166,-0.19669,-1.4498,-1.8146,2.238,1.0566,-5.3237e-09,-0.085138,-2.6667,-1.3164,-0.0090009
2.3483,-0.16496,-1.4173,-1.8938,2.2413,1.0879,-1.774e-09,-0.073767,-2.5553,-1.412,-0.011321
2.38,-0.13323,-1.385,-1.9642,2.2396,1.1192,-4.8927e-10,-0.063591,-2.4419,-1.5113,-0.014092
2.4118,-0.1015,-1.3528,-2.0258,2.2324,1.1505,-9.7077e-11,-0.05452,-2.3274,-1.614,-0.017369
2.4435,-0.069769,-1.3209,-2.0789,2.2193,1.1819,-1.0463e-11,-0.046469,-2.2125,-1.72,-0.021212
2.4752,-0.038037,-1.2891,-2.1237,2.1997,1.2133,-2.7983e-13,-0.039357,-2.0979,-1.8287,-0.025683
2.507,-0.0063062,-1.2574,-2.1606,2.1732,1.2448,1.5396e-16,-0.033108,-1.9844,-1.9398,-0.030847
2.5387,0.025425,-1.2258,-2.19,2.1393,1.2765,-2.5101e-14,-0.027649,-1.8726,-2.0527,-0.036774
2.5704,0.057156,-1.1944,-2.2123,2.0977,1.3082,-3.1878e-12,-0.02291,-1.7629,-2.1669,-0.043534
2.6022,0.088887,-1.163,-2.228,2.0479,1.3401,-4.4158e-11,-0.018825,-1.6558,-2.2817,-0.051202
2.6339,0.12062,-1.1317,-2.2374,1.9897,1.3722,-2.7054e-10,-0.01533,-1.5517,-2.3964,-0.059858
2.6656,0.15235,-1.1003,-2.2413,1.9229,1.4044,-1.0941e-09,-0.012366,-1.451,-2.5104,-0.069585
2.6974,0.18408,-1.0691,-2.2399,1.8472,1.4369,-3.497e-09,-0.0098728,-1.3539,-2.6227,-0.080469
2.7291,0.21581,-1.0378,-2.2339,1.7626,1.4696,-9.7619e-09,-0.0077973,-1.2607,-2.7325,-0.092604
2.7608,0.24754,-1.0065,-2.2236,1.6691,1.5024,-2.5222e-08,-0.0060873,-1.1715,-2.839,-0.10609
2.7925,0.27927,-0.97513,-2.2095,1.5668,1.5355,-6.2103e-08,-0.0046943,-1.0864,-2.9412,-0.12102
2.8243,0.31101,-0.94378,-2.1921,1.4559,1.5689,-1.4717e-07,-0.0035732,-1.0055,-3.0383,-0.13751
2.856,0.34274,-0.91238,-2.1717,1.3369,1.6024,-3.3564e-07,-0.0026825,-0.92877,-3.1294,-0.15568
2.8877,0.37447,-0.88095,-2.1488,1.2101,1.6362,-7.3465e-07,-0.0019845,-0.85624,-3.2136,-0.17565
2.9195,0.4062,-0.84947,-2.1236,1.076,1.6701,-1.5405e-06,-0.0014455,-0.78784,-3.2901,-0.19753
2.9512,0.43793,-0.81796,-2.0965,0.93531,1.7042,-3.0946e-06,-0.0010356,-0.72351,-3.3581,-0.22147
2.9829,0.46965,-0.78641,-2.0679,0.7888,1.7383,-5.9634e-06,-0.00072905,-0.66315,-3.4169,-0.24761
3.0147,0.50138,-0.75482,-2.0378,0.63727,1.7726,-1.1048e-05,-0.00050373,-0.60665,-3.4659,-0.27609
3.0464,0.5331,-0.7232,-2.0067,0.48164,1.8068,-1.9731e-05,-0.00034115,-0.55387,-3.5045,-0.30705
3.0781,0.56481,-0.69156,-1.9747,0.32286,1.841,-3.4061e-05,-0.00022616,-0.50467,-3.5325,-0.34066
3.1099,0.59652,-0.6599,-1.9419,0.16197,1.8749,-5.6981e-05,-0.00014652,-0.45891,-3.5494,-0.37706
3.1416,0.62821,-0.62821,-1.9086,-3.4879e-16,1.9086,-9.2602e-05,-9.2602e-05,-0.41643,-3.555,-0.41643


==> Figs/data/FR4qDG_-1_5d-3.csv <==
k,r1,r2,r3,r4,r5,i1,i2,i3,i4,i5
0.0002,-3.3415,3.3419,1.2657,0.0002,-1.2653,-1.9889,-1.9913,-0.0117,4.1281e-16,-0.011672
0.031931,-3.3058,3.3653,1.2995,0.031931,-1.2318,-1.8047,-2.1879,-0.014111,1.5753e-14,-0.0096115
0.063662,-3.26,3.3745,1.3338,0.063662,-1.1986,-1.6331,-2.396,-0.016909,1.0062e-12,-0.0078567
0.095394,-3.2059,3.3673,1.3685,0.095394,-1.1657,-1.4742,-2.6147,-0.020143,1.0887e-11,-0.006372
0.12712,-3.1452,3.3418,1.4037,0.12712,-1.1329,-1.3278,-2.8423,-0.023862,5.5579e-11,-0.0051247
0.15886,-3.0797,3.296,1.4394,0.15886,-1.1004,-1.1937,-3.0773,-0.028124,1.7569e-10,-0.0040848
0.19059,-3.0105,3.2283,1.4759,0.19059,-1.0681,-1.0713,-3.3173,-0.032989,3.5063e-10,-0.0032251
0.22232,-2.9391,3.1371,1.513,0.22232,-1.0358,-0.95996,-3.56,-0.038528,2.2005e-10,-0.0025205
0.25405,-2.8663,3.0214,1.5509,0.25405,-1.0037,-0.85908,-3.8026,-0.044814,-1.6417e-09,-0.0019487
0.28578,-2.793,2.8804,1.5896,0.28578,-0.97168,-0.7679,-4.0419,-0.051933,-9.302e-09,-0.0014894
0.31751,-2.72,2.714,1.6293,0.31751,-0.93972,-0.68569,-4.2748,-0.059977,-3.2504e-08,-0.0011244
0.34924,-2.6478,2.5222,1.6701,0.34924,-0.90782,-0.61171,-4.4979,-0.06905,-9.2003e-08,-0.00083789
0.38097,-2.5768,2.3057,1.7119,0.38097,-0.87596,-0.54523,-4.708,-0.079269,-2.283e-07,-0.00061572
0.41271,-2.5074,2.0659,1.755,0.41271,-0.84414,-0.48558,-4.9016,-0.090763,-5.1515e-07,-0.00044576
0.44444,-2.4397,1.8044,1.7994,0.44444,-0.81234,-0.43212,-5.0757,-0.10368,-1.0794e-06,-0.00031761
0.47617,-2.374,1.5235,1.8452,0.47617,-0.78056,-0.38423,-5.2274,-0.11818,-2.1288e-06,-0.00022245
0.5079,-2.3103,1.2258,1.8925,0.5079,-0.7488,-0.34138,-5.354,-0.13444,-3.9901e-06,-0.00015296
0.53963,-2.2487,0.91428,1.9414,0.53963,-0.71705,-0.30304,-5.4534,-0.15267,-7.1583e-06,-0.0001031
0.57136,-2.1892,0.59238,1.992,0.57137,-0.6853,-0.26876,-5.5237,-0.1731,-1.236e-05,-6.8009e-05
0.60309,-2.1317,0.26367,2.0444,0.6031,-0.65356,-0.23812,-5.5639,-0.19598,-2.063e-05,-4.3816e-05
0.63482,-2.0762,-0.068086,2.0987,0.63484,-0.62182,-0.21074,-5.5731,-0.22159,-3.3404e-05,-2.7509e-05
0.66656,-2.0227,-0.39905,2.155,0.66657,-0.59009,-0.18628,-5.5511,-0.25027,-5.2629e-05,-1.6785e-05
0.69829,-1.971,-0.72542,2.2133,0.69832,-0.55835,-0.16444,-5.4985,-0.28235,-8.0883e-05,-9.9224e-06
0.73002,-1.9211,-1.0435,2.2737,0.73007,-0.52662,-0.14494,-5.416,-0.31825,-0.00012151,-5.6605e-06
0.76175,-1.8729,-1.3497,2.3362,0.76182,-0.49489,-0.12754,-5.3052,-0.35838,-0.00017877,-3.1013e-06
0.79348,-1.8262,-1.6409,2.4007,0.79359,-0.46316,-0.11203,-5.1681,-0.40323,-0.00025799,-1.622e-06
0.82521,-1.781,-1.9141,2.4672,0.82538,-0.43142,-0.0982,-5.0069,-0.45334,-0.0003657,-8.0334e-07
0.85694,-1.7372,-2.167,2.5356,0.85719,-0.39969,-0.085887,-4.8244,-0.50926,-0.00050985,-3.7266e-07
0.88867,-1.6946,-2.3974,2.6058,0.88902,-0.36796,-0.074932,-4.6236,-0.57163,-0.00069986,-1.5934e-07
0.92041,-1.6532,-2.6038,2.6773,0.9209,-0.33623,-0.065198,-4.4078,-0.6411,-0.00094686,-6.1195e-08
0.95214,-1.6129,-2.7853,2.7499,0.95282,-0.3045,-0.05656,-4.1803,-0.71837,-0.0012638,-2.0111e-08
0.98387,-1.5736,-2.9413,2.8231,0.98481,-0.27277,-0.048907,-3.9443,-0.80417,-0.0016654,-5.0122e-09
1.0156,-1.5352,-3.0719,2.8962,1.0169,-0.24104,-0.042141,-3.7033,-0.89923,-0.0021685,-4.9466e-10
1.0473,-1.4977,-3.1774,2.9686,1.049,-0.20931,-0.036171,-3.4604,-1.0043,-0.0027922,3.6465e-10
1.0791,-1.4608,-3.2588,3.0392,1.0813,-0.17757,-0.030917,-3.2184,-1.1201,-0.0035575,2.8207e-10
1.1108,-1.4247,-3.3173,3.1071,1.1137,-0.14584,-0.026307,-2.9802,-1.2472,-0.004488,1.1539e-10
1.1425,-1.3892,-3.3546,3.1708,1.1463,-0.11411,-0.022275,-2.748,-1.3863,-0.0056094,3.0442e-11
1.1743,-1.3542,-3.3723,3.2289,1.1791,-0.082381,-0.018761,-2.5238,-1.5378,-0.0069503,4.6192e-12
1.206,-1.3197,-3.3726,3.2799,1.2122,-0.05065,-0.015712,-2.3094,-1.7019,-0.0085417,2.5647e-13
1.2377,-1.2856,-3.3573,3.3218,1.2455,-0.018919,-0.013078,-2.1059,-1.8787,-0.010417,1.3517e-15
1.2694,-1.2519,-3.3287,3.3528,1.2791,0.012812,-0.010814,-1.9142,-2.068,-0.012615,-4.3686e-16
1.3012,-1.2185,-3.2887,3.3708,1.3131,0.044544,-0.0088794,-1.735,-2.2693,-0.015174,1.1945e-13
1.3329,-1.1855,-3.2394,3.3737,1.3475,0.076275,-0.0072361,-1.5684,-2.4818,-0.01814,2.9346e-12
1.3646,-1.1526,-3.1825,3.3594,1.3824,0.10801,-0.0058495,-1.4145,-2.7042,-0.02156,2.2271e-11
1.3964,-1.12,-3.1197,3.3261,1.4178,0.13974,-0.0046881,-1.2731,-2.935,-0.025488,9.2439e-11
1.4281,-1.0875,-3.0525,3.2718,1.4538,0.17147,-0.003723,-1.1437,-3.1722,-0.029982,2.4619e-10
1.4598,-1.0552,-2.9824,3.1949,1.4905,0.2032,-0.0029278,-1.0257,-3.4136,-0.035106,3.7923e-10
1.4916,-1.0231,-2.9102,3.0941,1.5279,0.23493,-0.0022785,-0.91865,-3.6566,-0.040932,-1.6889e-10
1.5233,-0.99097,-2.8372,2.9684,1.5662,0.26666,-0.0017537,-0.82172,-3.8983,-0.047539,-3.6198e-09
1.555,-0.95897,-2.764,2.8173,1.6053,0.29839,-0.001334,-0.73419,-4.1354,-0.055014,-1.5827e-08
1.5868,-0.92704,-2.6912,2.6407,1.6454,0.33012,-0.001002,-0.65534,-4.3649,-0.063454,-5.0108e-08
1.6185,-0.89515,-2.6194,2.439,1.6866,0.36186,-0.00074259,-0.58442,-4.5832,-0.072968,-1.3379e-07
1.6502,-0.86331,-2.549,2.2131,1.7289,0.39359,-0.00054253,-0.52074,-4.7871,-0.083677,-3.1866e-07
1.682,-0.8315,-2.4803,1.9645,1.7725,0.42532,-0.00039034,-0.46363,-4.9733,-0.095718,-6.9677e-07
1.7137,-0.79971,-2.4133,1.695,1.8174,0.45705,-0.00027628,-0.41245,-5.1388,-0.10924,-1.4233e-06
1.7454,-0.76794,-2.3484,1.407,1.8638,0.48878,-0.00019212,-0.36663,-5.2808,-0.12442,-2.7481e-06
1.7771,-0.73618,-2.2856,1.1034,1.9117,0.52051,-0.00013109,-0.32562,-5.3968,-0.14144,-5.0583e-06
1.8089,-0.70443,-2.2248,0.78738,1.9613,0.55225,-8.7622e-05,-0.28895,-5.4849,-0.16051,-8.9324e-06
1.8406,-0.67268,-2.1661,0.46233,2.0126,0.58398,-5.7273e-05,-0.25617,-5.5434,-0.18188,-1.5209e-05
1.8723,-0.64094,-2.1094,0.13196,2.0658,0.61571,-3.6533e-05,-0.22687,-5.5713,-0.20581,-2.5072e-05
1.9041,-0.60921,-2.0547,-0.19995,2.1209,0.64745,-2.2686e-05,-0.20068,-5.5681,-0.23261,-4.0145e-05
1.9358,-0.57747,-2.0019,-0.52954,2.1779,0.67919,-1.3675e-05,-0.1773,-5.5339,-0.26259,-6.261e-05
1.9675,-0.54574,-1.951,-0.85304,2.2371,0.71094,-7.9741e-06,-0.15642,-5.4692,-0.29614,-9.5334e-05
1.9993,-0.51401,-1.9018,-1.1668,2.2983,0.74269,-4.4794e-06,-0.13779,-5.3753,-0.33366,-0.00014201
2.031,-0.48228,-1.8542,-1.4674,2.3616,0.77445,-2.4113e-06,-0.12116,-5.2537,-0.37561,-0.00020729
2.0627,-0.45054,-1.8081,-1.7518,2.4269,0.80622,-1.2354e-06,-0.10634,-5.1067,-0.42249,-0.00029698
2.0945,-0.41881,-1.7634,-2.0172,2.4942,0.83802,-5.9708e-07,-0.093134,-4.9367,-0.47483,-0.00041814
2.1262,-0.38708,-1.7201,-2.2613,2.5633,0.86984,-2.6877e-07,-0.081378,-4.7466,-0.53324,-0.0005793
2.1579,-0.35535,-1.678,-2.4824,2.634,0.90169,-1.1055e-07,-0.070924,-4.5395,-0.59835,-0.00079054
2.1897,-0.32362,-1.6371,-2.679,2.7061,0.93358,-4.0225e-08,-0.061639,-4.3186,-0.67084,-0.0010637
2.2214,-0.29189,-1.5972,-2.8504,2.779,0.96553,-1.2114e-08,-0.053406,-4.0873,-0.75141,-0.0014123
2.2531,-0.26016,-1.5583,-2.9963,2.8522,0.99754,-2.4683e-09,-0.046117,-3.849,-0.8408,-0.0018522
2.2848,-0.22842,-1.5202,-3.1168,2.9251,1.0296,7.1607e-11,-0.039677,-3.6068,-0.93976,-0.0024009
2.3166,-0.19669,-1.4829,-3.2126,2.9969,1.0619,3.7185e-10,-0.034001,-3.3639,-1.049,-0.0030782
2.3483,-0.16496,-1.4464,-3.2847,3.0666,1.0942,2.0873e-10,-0.029011,-3.1231,-1.1692,-0.0039062
2.38,-0.13323,-1.4105,-3.3346,3.133,1.1267,7.1724e-11,-0.024638,-2.887,-1.3011,-0.0049093
2.4118,-0.1015,-1.3752,-3.3639,3.1946,1.1593,1.5591e-11,-0.020819,-2.6578,-1.445,-0.0061145
2.4435,-0.069769,-1.3404,-3.3744,3.2501,1.1922,1.7324e-12,-0.017496,-2.4373,-1.6015,-0.007551
2.4752,-0.038037,-1.3061,-3.3682,3.2977,1.2254,4.6884e-14,-0.014618,-2.2271,-1.7707,-0.0092512
2.507,-0.0063062,-1.2722,-3.3474,3.3355,1.2588,2.6662e-16,-0.012136,-2.0282,-1.9525,-0.01125
2.5387,0.025425,-1.2386,-3.314,3.3616,1.2926,4.1537e-15,-0.010008,-1.8415,-2.1466,-0.013586
2.5704,0.057156,-1.2054,-3.2701,3.3738,1.3267,5.2988e-13,-0.0081933,-1.6672,-2.3525,-0.016302
2.6022,0.088887,-1.1724,-3.2175,3.3702,1.3613,7.2129e-12,-0.006656,-1.5057,-2.569,-0.019442
2.6339,0.12062,-1.1396,-3.1581,3.3486,1.3964,4.1562e-11,-0.0053626,-1.3568,-2.795,-0.023057
2.6656,0.15235,-1.1071,-3.0934,3.3071,1.4321,1.4365e-10,-0.0042825,-1.2202,-3.0286,-0.027203
2.6974,0.18408,-1.0747,-3.0249,3.244,1.4683,3.188e-10,-0.0033879,-1.0954,-3.2678,-0.031939
2.7291,0.21581,-1.0424,-2.9539,3.1578,1.5053,3.1606e-10,-0.0026535,-0.98191,-3.5102,-0.037334
2.7608,0.24754,-1.0103,-2.8813,3.0472,1.543,-9.7863e-10,-0.0020562,-0.87895,-3.753,-0.04346
2.7925,0.27927,-0.97825,-2.8081,2.9114,1.5816,-6.9022e-09,-0.0015753,-0.78584,-3.9932,-0.050401
2.8243,0.31101,-0.94627,-2.7349,2.7502,1.6211,-2.5689e-08,-0.0011924,-0.70185,-4.2277,-0.058247
2.856,0.34274,-0.91436,-2.6625,2.5635,1.6616,-7.5254e-08,-0.00089097,-0.62624,-4.4532,-0.0671
2.8877,0.37447,-0.88249,-2.5913,2.3521,1.7032,-1.9113e-07,-0.00065665,-0.55828,-4.6661,-0.077074
2.9195,0.4062,-0.85066,-2.5215,2.1169,1.7461,-4.3886e-07,-0.00047689,-0.49729,-4.8634,-0.088296
2.9512,0.43793,-0.81886,-2.4534,1.8597,1.7902,-9.324e-07,-0.00034093,-0.44261,-5.0418,-0.10091
2.9829,0.46966,-0.78708,-2.3873,1.5826,1.8357,-1.8602e-06,-0.00023965,-0.39363,-5.1982,-0.11507
3.0147,0.50139,-0.75531,-2.3232,1.288,1.8826,-3.5211e-06,-0.00016543,-0.34978,-5.3302,-0.13095
3.0464,0.53313,-0.72356,-2.2612,0.97911,1.9312,-6.3707e-06,-0.00011198,-0.31056,-5.4353,-0.14876
3.0781,0.56486,-0.69181,-2.2012,0.65906,1.9815,-1.1082e-05,-7.4203e-05,-0.27548,-5.5117,-0.16872
3.1099,0.59659,-0.66007,-2.1433,0.33144,2.0335,-1.8621e-05,-4.8046e-05,-0.24412,-5.5582,-0.19107
3.1416,0.62833,-0.62833,-2.0874,-1.3951e-15,2.0874,-3.0331e-05,-3.0331e-05,-0.2161,-5.5737,-0.2161


==> Figs/data/FR4qDG_-1_5d-3_cd.csv <==
k,r1,r2,r3,r4,r5,i1,i2,i3,i4,i5
0.0002,-3.9026,3.903,0.0002,1.2614,-1.261,-2.2041e-16,-1.4487e-16,-1.0155e-23,1.3213e-16,-4.7046e-16
0.031931,-3.8646,3.928,0.031931,1.293,-1.2292,2.8754e-16,3.2943e-16,-2.1644e-18,-1.1534e-16,-5.9878e-17
0.063662,-3.8156,3.9383,0.063662,1.3242,-1.1972,-2.5871e-16,-4.4694e-16,-1.1284e-17,-4.2939e-16,-1.8244e-16
0.095394,-3.7576,3.9322,0.095394,1.3547,-1.165,4.5123e-16,-1.1073e-16,-1.6058e-18,4.5428e-17,-2.3605e-16
0.12712,-3.6921,3.908,0.12712,1.3844,-1.1329,4.2206e-16,-2.6582e-16,1.1651e-17,4.5541e-16,-1.7167e-16
0.15886,-3.621,3.8644,0.15886,1.4127,-1.1007,2.3744e-16,-2.62e-16,2.3839e-17,-1.0392e-16,1.7519e-16
0.19059,-3.5457,3.8006,0.19059,1.4392,-1.0686,4.7344e-16,-3.276e-16,-5.4587e-18,-2.4907e-17,-2.8475e-16
0.22232,-3.4674,3.7162,0.22232,1.4629,-1.0365,4.5373e-16,-1.0481e-15,2.9744e-17,5.3912e-16,2.2295e-16
0.25405,-3.3876,3.6117,0.25405,1.4825,-1.0044,9.4839e-16,-2.1155e-17,9.6642e-17,-1.2853e-16,-3.8766e-16
0.28578,-3.3071,3.4885,0.28578,1.4963,-0.97237,1.3918e-16,-7.4461e-16,-6.28e-17,2.9221e-16,5.8743e-17
0.31751,-3.2269,3.3496,0.31751,1.5012,-0.94037,2.5836e-16,-6.7121e-16,5.8785e-18,3.0142e-16,1.0556e-16
0.34924,-3.1479,3.1998,0.34924,1.4931,-0.9084,6.2877e-16,-6.5462e-16,2.0007e-16,5.3434e-16,-2.045e-16
0.38097,-3.0707,3.0468,0.38097,1.4653,-0.87648,6.4609e-16,-9.0932e-16,7.4378e-17,5.5357e-16,-2.3782e-16
0.41271,-2.9961,2.9008,0.41271,1.4093,-0.84458,2.7534e-16,-9.0582e-16,-1.3765e-16,5.2794e-16,-1.2636e-16
0.44444,-2.9246,2.774,0.44443,1.315,-0.81272,3.1208e-16,-7.9482e-16,-2.3131e-16,5.5775e-16,-4.1067e-17
0.47617,-2.8568,2.6768,0.47616,1.175,-0.78088,-1.3015e-17,-7.1746e-16,-1.0707e-16,4.9071e-16,-4.9665e-17
0.5079,-2.7934,2.6135,0.50788,0.98815,-0.74907,2.227e-16,-5.1523e-16,3.2431e-17,3.3353e-16,-1.0162e-16
0.53963,-2.7352,2.5817,0.53953,0.76078,-0.71727,1.3358e-16,-2.5946e-16,-5.7336e-16,2.7942e-16,4.348e-16
0.57136,-2.6832,2.5756,0.57197,0.50242,-0.68549,1.2636e-16,-2.5543e-16,2.0426e-16,-2.1196e-16,4.2617e-17
0.60309,-2.6388,2.589,0.60329,0.22622,-0.65373,8.2475e-17,-8.0837e-17,-1.8417e-16,-2.0696e-18,1.8872e-16
0.63482,-2.604,2.617,0.635,-0.058557,-0.62199,1.5406e-16,-1.5316e-16,1.1395e-16,-3.1582e-21,-1.1924e-16
0.66656,-2.5815,2.656,0.66675,-0.3412,-0.59032,-1.289e-16,1.2244e-16,-1.2756e-16,-1.3311e-17,1.6698e-16
0.69829,-2.5754,2.7037,0.69852,-0.61222,-0.55774,-3.456e-16,2.8602e-16,-8.8116e-18,5.4727e-16,-4.2196e-16
0.73002,-2.5913,2.7584,0.73031,-0.85829,-0.52657,-3.5525e-16,3.4993e-16,-2.3406e-16,2.9045e-16,9.0764e-17
0.76175,-2.6354,2.8188,0.76211,-1.0702,-0.49487,-4.6341e-16,4.3223e-16,-1.9382e-16,3.702e-16,1.7194e-16
0.79348,-2.7127,2.8841,0.79394,-1.2382,-0.46315,-7.803e-16,2.8953e-16,-1.4915e-16,5.4458e-16,-8.0849e-17
0.82521,-2.8229,2.9535,0.82578,-1.3589,-0.43142,-9.9534e-16,3.1816e-16,2.9918e-16,4.9624e-16,-1.6405e-16
0.85694,-2.959,3.0264,0.85766,-1.4363,-0.39969,-5.7141e-16,7.526e-16,-9.0413e-17,6.0514e-16,1.1276e-16
0.88867,-3.1093,3.1021,0.88957,-1.4796,-0.36796,-1.0209e-15,3.5311e-16,-1.5014e-16,6.0782e-16,-3.6505e-17
0.92041,-3.2621,3.1801,0.92151,-1.4984,-0.33623,-7.5814e-16,8.4543e-16,2.0819e-17,6.3133e-16,7.8053e-17
0.95214,-3.4082,3.2597,0.95349,-1.5005,-0.3045,-8.9953e-16,6.1084e-16,8.887e-18,4.2354e-16,-1.4373e-16
0.98387,-3.5411,3.3401,0.9855,-1.4915,-0.27277,-7.8564e-16,3.1852e-17,3.1436e-16,2.8581e-16,-6.4839e-17
1.0156,-3.6569,3.4204,1.0176,-1.475,-0.24104,-5.0476e-16,2.5613e-16,-4.4953e-16,2.9672e-16,-4.9583e-17
1.0473,-3.7533,3.4998,1.0497,-1.4535,-0.20931,-3.4194e-16,2.397e-16,3.6399e-16,2.9902e-16,7.8763e-17
1.0791,-3.8293,3.577,1.0818,-1.4286,-0.17757,-5.1032e-16,1.0357e-16,9.8103e-17,2.3355e-16,1.5192e-17
1.1108,-3.8847,3.6508,1.1139,-1.4013,-0.14584,-6.8932e-16,-3.4262e-16,3.6723e-17,2.4298e-16,-1.8528e-17
1.1425,-3.9202,3.7198,1.1461,-1.3723,-0.11411,-7.9496e-16,-1.0575e-15,1.6084e-16,1.3376e-16,-5.9442e-17
1.1743,-3.9368,3.7824,1.1782,-1.3423,-0.082381,-3.0126e-16,6.4242e-16,-1.0755e-16,-5.1321e-17,1.3265e-17
1.206,-3.936,3.8369,1.2103,-1.3114,-0.05065,6.7192e-17,3.2559e-16,2.0266e-17,-1.0078e-16,5.7285e-18
1.2377,-3.9194,3.8816,1.2422,-1.2801,-0.018919,-1.2674e-16,-1.9687e-16,-9.8277e-17,-6.7345e-17,-3.0371e-19
1.2694,-3.8889,3.9146,1.274,-1.2484,0.012812,-3.0368e-17,-6.8105e-17,1.0229e-16,1.7238e-16,-2.8904e-20
1.3012,-3.8463,3.9339,1.3054,-1.2165,0.044544,-8.381e-17,-1.909e-16,-5.9921e-16,-3.9283e-16,2.7172e-18
1.3329,-3.7935,3.9379,1.3364,-1.1844,0.076275,-2.3202e-17,-1.6767e-16,2.1829e-16,3.1674e-16,7.3017e-18
1.3646,-3.7323,3.9248,1.3666,-1.1523,0.10801,9.0908e-16,3.8306e-16,-1.3657e-16,-7.5451e-16,1.5591e-17
1.3964,-3.6645,3.893,1.3958,-1.1201,0.13974,7.0136e-16,-9.4227e-17,1.5348e-16,3.9125e-17,5.2914e-17
1.4281,-3.5915,3.8415,1.4235,-1.088,0.17147,6.3064e-16,-5.8536e-16,3.5834e-17,1.0311e-17,1.0676e-16
1.4598,-3.5148,3.7695,1.449,-1.0558,0.2032,2.9296e-16,-5.0393e-16,2.1743e-16,1.8751e-16,8.6162e-18
1.4916,-3.4358,3.677,1.4712,-1.0237,0.23493,5.3557e-16,-2.0074e-16,1.7991e-16,-5.3272e-16,1.7986e-17
1.5233,-3.3556,3.5648,1.4888,-0.99167,0.26666,3.3138e-16,-5.5799e-16,3.1966e-16,-1.4508e-16,-7.4801e-17
1.555,-3.2751,3.4349,1.4995,-0.95964,0.29839,3.613e-16,-9.0878e-16,4.3199e-16,-2.2271e-16,-5.0241e-17
1.5868,-3.1953,3.291,1.4999,-0.92766,0.33012,4.1533e-16,-9.5544e-16,3.2268e-16,1.7264e-17,-1.0812e-16
1.6185,-3.117,3.1389,1.4848,-0.89571,0.36186,3.0059e-16,-8.718e-16,5.214e-16,3.1546e-16,-8.5956e-17
1.6502,-3.0407,2.9873,1.447,-0.8638,0.39359,2.3212e-16,-8.4531e-16,6.2057e-16,-8.3296e-17,-1.531e-16
1.682,-2.9672,2.8475,1.3769,-0.83192,0.42532,5.8748e-16,-9.2425e-16,4.5182e-16,2.8232e-16,6.9465e-17
1.7137,-2.8971,2.7314,1.2651,-0.80006,0.45705,1.8788e-16,-7.8356e-16,4.6141e-16,1.3152e-16,-4.4817e-17
1.7454,-2.831,2.6476,1.1061,-0.76823,0.48877,6.2794e-16,-5.5119e-16,4.1731e-16,-2.2134e-16,1.8751e-16
1.7771,-2.7696,2.5974,0.90209,-0.73643,0.52047,4.0029e-16,-5.183e-16,3.2316e-16,-4.2423e-17,-8.2574e-17
1.8089,-2.7137,2.5766,0.66151,-0.70464,0.55198,6.4195e-17,-2.4858e-16,3.5784e-16,1.6469e-16,-4.417e-16
1.8406,-2.6646,2.5789,0.39445,-0.67286,0.58425,6.6696e-17,-1.2282e-16,-3.1386e-17,-7.0935e-17,1.3969e-16
1.8723,-2.6237,2.5986,0.11343,-0.64111,0.61589,9.7425e-17,-8.828e-17,-1.169e-19,-3.8217e-17,5.5167e-17
1.9041,-2.5934,2.6313,-0.17174,-0.60939,0.64762,-1.0735e-16,8.2778e-17,-6.1524e-19,-6.1607e-17,7.361e-17
1.9358,-2.5768,2.674,-0.45055,-0.57784,0.67938,-1.032e-16,-5.1281e-17,-7.8572e-17,-3.6082e-16,5.5358e-16
1.9675,-2.5788,2.7247,-0.71324,-0.54558,0.71115,-4.2085e-16,1.3811e-16,2.9969e-16,-3.1916e-16,2.2029e-16
1.9993,-2.6051,2.7818,-0.94725,-0.51398,0.74295,-5.0335e-16,3.0902e-16,3.4854e-16,1.0761e-16,-2.2021e-16
2.031,-2.662,2.8442,-1.1426,-0.48226,0.77476,-6.6203e-16,3.1672e-16,3.6474e-16,-1.5774e-16,-5.8998e-17
2.0627,-2.7528,2.9112,-1.2918,-0.45054,0.80659,-8.7768e-16,1.6502e-16,5.546e-16,-1.0633e-16,9.2628e-17
2.0945,-2.8746,2.9821,-1.3944,-0.41881,0.83845,-9.6828e-16,2.6644e-16,4.7327e-16,-4.6223e-17,1.5853e-16
2.1262,-3.0178,3.0562,-1.457,-0.38708,0.87034,-7.8976e-16,3.3647e-16,5.0179e-16,4.0961e-17,-2.075e-16
2.1579,-3.1704,3.1329,-1.4895,-0.35535,0.90226,-9.3584e-16,2.4379e-16,4.9497e-16,2.7482e-17,2.8422e-16
2.1897,-3.3214,3.2116,-1.5009,-0.32362,0.93421,-6.0824e-16,6.0481e-16,3.7743e-16,1.5545e-16,-1.6481e-16
2.2214,-3.4629,3.2916,-1.498,-0.29189,0.96621,-8.1814e-16,3.5996e-16,5.4451e-16,1.6225e-17,-1.6421e-16
2.2531,-3.5894,3.3721,-1.4857,-0.26016,0.99824,-7.0909e-16,1.296e-16,3.005e-16,-1.1793e-16,-2.2844e-16
2.2848,-3.6977,3.4522,-1.467,-0.22842,1.0303,-4.3574e-16,3.3918e-16,3.5662e-16,-1.9572e-17,1.3171e-17
2.3166,-3.786,3.5308,-1.444,-0.19669,1.0624,-3.3453e-16,1.1732e-16,8.8939e-17,-3.0306e-17,-3.8795e-16
2.3483,-3.8537,3.6068,-1.418,-0.16496,1.0946,-4.3099e-17,7.634e-16,-9.3998e-17,3.2032e-17,-3.9132e-17
2.38,-3.9011,3.6789,-1.3899,-0.13323,1.1267,-7.384e-16,1.2009e-17,2.0958e-16,-3.2875e-17,-5.7333e-16
2.4118,-3.9289,3.7455,-1.3605,-0.1015,1.1589,-5.0271e-16,3.9606e-16,-2.4813e-17,-2.567e-18,-8.3523e-17
2.4435,-3.9384,3.8051,-1.3301,-0.069769,1.191,-3.2149e-16,1.7169e-16,2.6912e-16,8.4812e-18,2.4521e-16
2.4752,-3.9312,3.8559,-1.299,-0.038037,1.223,-3.1827e-16,3.4938e-16,5.0178e-16,-7.4821e-19,3.6099e-16
2.507,-3.9088,3.8962,-1.2675,-0.0063062,1.2549,1.1116e-16,-3.2587e-16,1.5608e-16,-6.4193e-20,-3.0986e-16
2.5387,-3.8733,3.924,-1.2357,0.025425,1.2865,-1.1e-16,2.0445e-17,-2.903e-16,3.6741e-20,-1.4865e-16
2.5704,-3.8265,3.9375,-1.2037,0.057156,1.3178,9.1599e-17,-2.3965e-16,7.6061e-17,-6.9566e-18,2.5441e-17
2.6022,-3.7701,3.9348,-1.1716,0.088887,1.3485,8.6758e-16,8.6212e-17,-4.5773e-16,3.6656e-17,-4.5201e-17
2.6339,-3.7061,3.9145,-1.1395,0.12062,1.3784,5.9117e-16,2.3205e-17,-8.2865e-17,6.1094e-17,4.126e-16
2.6656,-3.636,3.875,-1.1073,0.15235,1.407,6.1849e-16,-2.9809e-16,-1.058e-16,8.4543e-17,2.1876e-16
2.6974,-3.5614,3.8154,-1.0752,0.18408,1.4339,7.8311e-18,-3.471e-16,1.4138e-16,-3.3925e-17,1.1952e-16
2.7291,-3.4836,3.7352,-1.0431,0.21581,1.4583,-1.0839e-16,-8.322e-16,-4.1847e-16,-1.4231e-16,5.5452e-16
2.7608,-3.404,3.6347,-1.011,0.24754,1.4789,5.8078e-16,-1.5079e-16,1.4323e-17,1.22e-16,3.9153e-16
2.7925,-3.3236,3.5152,-0.97893,0.27927,1.4941,3.9713e-16,-7.4668e-16,-2.2781e-16,-8.8746e-17,2.3981e-16
2.8243,-3.2433,3.3791,-0.94693,0.31101,1.5011,4.5719e-16,-9.8776e-16,2.127e-16,-2.3905e-16,5.1772e-16
2.856,-3.164,3.2311,-0.91496,0.34274,1.4961,4.5506e-16,-7.7005e-16,-1.5395e-17,1.8486e-16,3.4369e-16
2.8877,-3.0864,3.078,-0.88302,0.37447,1.473,9.2663e-16,-4.7571e-16,-3.0566e-16,4.0114e-16,4.9556e-16
2.9195,-3.0112,2.9296,-0.85112,0.4062,1.4235,4.5788e-16,-8.5355e-16,-5.3121e-17,9.0025e-18,4.8031e-16
2.9512,-2.9389,2.7979,-0.81925,0.43793,1.3379,6.9881e-16,-6.5286e-16,-2.9928e-16,4.1404e-16,6.1746e-16
2.9829,-2.8703,2.694,-0.78741,0.46966,1.2076,4.589e-16,-8.4246e-16,1.4847e-17,-1.7811e-17,4.6931e-16
3.0147,-2.806,2.6237,-0.75559,0.50137,1.0301,3.862e-16,-4.8617e-16,-2.1689e-16,-4.2885e-17,3.3883e-16
3.0464,-2.7467,2.5859,-0.72379,0.53305,0.81021,1.7206e-16,-4.3688e-16,1.2596e-16,-9.1928e-17,2.9949e-16
3.0781,-2.6933,2.5751,-0.69201,0.56835,0.55427,1.2668e-16,-1.6832e-16,-1.146e-16,1.6015e-15,-1.4746e-15
3.1099,-2.6472,2.5849,-0.66024,0.5968,0.28393,7.4555e-17,-1.0154e-16,6.0382e-17,-5.4729e-17,-6.234e-18
3.1416,-2.6102,2.6102,-0.62849,0.62849,1.1025e-15,1.0613e-17,-1.0613e-17,9.7542e-17,-9.7542e-17,1.4994e-45


==> Figs/data/FRJDGp4_RK33_CFL_ab.csv <==
ab,cfl
-0.99,0.0012546
-0.97495,0.0031355
-0.9599,0.0050067
-0.94485,0.0068672
-0.9298,0.0087161
-0.91475,0.010552
-0.8997,0.012376
-0.88465,0.014184
-0.8696,0.015979
-0.85455,0.017757
-0.83949,0.01952
-0.82444,0.021266
-0.80939,0.022995
-0.79434,0.024706
-0.77929,0.0264
-0.76424,0.028075
-0.74919,0.029731
-0.73414,0.031369
-0.71909,0.032988
-0.70404,0.034588
-0.68899,0.036168
-0.67394,0.037729
-0.65889,0.039271
-0.64384,0.040793
-0.62879,0.042297
-0.61374,0.043781
-0.59869,0.045245
-0.58364,0.046691
-0.56859,0.048118
-0.55354,0.049525
-0.53848,0.050915
-0.52343,0.052285
-0.50838,0.053638
-0.49333,0.054972
-0.47828,0.056289
-0.46323,0.057588
-0.44818,0.05887
-0.43313,0.060134
-0.41808,0.061381
-0.40303,0.062612
-0.38798,0.063826
-0.37293,0.065024
-0.35788,0.066203
-0.34283,0.067362
-0.32778,0.068503
-0.31273,0.069626
-0.29768,0.070731
-0.28263,0.071819
-0.26758,0.072891
-0.25253,0.073948
-0.23747,0.074989
-0.22242,0.076016
-0.20737,0.077027
-0.19232,0.078025
-0.17727,0.07901
-0.16222,0.079981
-0.14717,0.080939
-0.13212,0.081884
-0.11707,0.082817
-0.10202,0.083739
-0.08697,0.084648
-0.071919,0.085546
-0.056869,0.086433
-0.041818,0.087308
-0.026768,0.088174
-0.011717,0.089029
0.0033333,0.089873
0.018384,0.090708
0.033434,0.091532
0.048485,0.092348
0.063535,0.093154
0.078586,0.09395
0.093636,0.094738
0.10869,0.095516
0.12374,0.096286
0.13879,0.097048
0.15384,0.097802
0.16889,0.098546
0.18394,0.099283
0.19899,0.001
0.21404,0.001
0.22909,0.001
0.24414,0.001
0.25919,0.001
0.27424,0.001
0.28929,0.001
0.30434,0.001
0.31939,0.001
0.33444,0.001
0.34949,0.001
0.36455,0.001
0.3796,0.001
0.39465,0.001
0.4097,0.001
0.42475,0.001
0.4398,0.001
0.45485,0.001
0.4699,0.001
0.48495,0.001
0.5,0.001


==> Figs/data/FRJDGp4_RK44_CFL_ab.csv <==
ab,cfl
-0.99,0.0013907
-0.97495,0.0034756
-0.9599,0.0055498
-0.94485,0.0076121
-0.9298,0.0096615
-0.91475,0.011697
-0.8997,0.013718
-0.88465,0.015723
-0.8696,0.017712
-0.85455,0.019684
-0.83949,0.021637
-0.82444,0.023573
-0.80939,0.025489
-0.79434,0.027386
-0.77929,0.029263
-0.76424,0.03112
-0.74919,0.032957
-0.73414,0.034772
-0.71909,0.036567
-0.70404,0.03834
-0.68899,0.040092
-0.67394,0.041822
-0.65889,0.043531
-0.64384,0.045219
-0.62879,0.046885
-0.61374,0.04853
-0.59869,0.050154
-0.58364,0.051756
-0.56859,0.053338
-0.55354,0.054898
-0.53848,0.056438
-0.52343,0.057958
-0.50838,0.059457
-0.49333,0.060936
-0.47828,0.062396
-0.46323,0.063836
-0.44818,0.065256
-0.43313,0.066658
-0.41808,0.068041
-0.40303,0.069405
-0.38798,0.070751
-0.37293,0.072079
-0.35788,0.07339
-0.34283,0.074683
-0.32778,0.075959
-0.31273,0.077218
-0.29768,0.078461
-0.28263,0.079688
-0.26758,0.080898
-0.25253,0.082093
-0.23747,0.083272
-0.22242,0.084437
-0.20737,0.085586
-0.19232,0.086721
-0.17727,0.087841
-0.16222,0.088948
-0.14717,0.09004
-0.13212,0.091119
-0.11707,0.092184
-0.10202,0.093237
-0.08697,0.094276
-0.071919,0.095303
-0.056869,0.096317
-0.041818,0.09732
-0.026768,0.09831
-0.011717,0.099288
0.0033333,0.10026
0.018384,0.10121
0.033434,0.10215
0.048485,0.10309
0.063535,0.10401
0.078586,0.10492
0.093636,0.10582
0.10869,0.10672
0.12374,0.1076
0.13879,0.10847
0.15384,0.044043
0.16889,0.021515
0.18394,0.012629
0.19899,0.001
0.21404,0.001
0.22909,0.001
0.24414,0.001
0.25919,0.001
0.27424,0.001
0.28929,0.001
0.30434,0.001
0.31939,0.001
0.33444,0.001
0.34949,0.001
0.36455,0.001
0.3796,0.001
0.39465,0.001
0.4097,0.001
0.42475,0.001
0.4398,0.001
0.45485,0.001
0.4699,0.001
0.48495,0.001
0.5,0.001


==> Figs/data/FRJSDp4_RK33_CFL_ab.csv <==
ab,cfl
-0.99,0.0020973
-0.97495,0.0052655
-0.9599,0.0084451
-0.94485,0.011633
-0.9298,0.014827
-0.91475,0.018023
-0.8997,0.021218
-0.88465,0.024407
-0.8696,0.027588
-0.85455,0.030756
-0.83949,0.033906
-0.82444,0.037036
-0.80939,0.040141
-0.79434,0.043217
-0.77929,0.04626
-0.76424,0.049266
-0.74919,0.052233
-0.73414,0.055157
-0.71909,0.058036
-0.70404,0.060866
-0.68899,0.063645
-0.67394,0.066373
-0.65889,0.069047
-0.64384,0.071665
-0.62879,0.074228
-0.61374,0.076735
-0.59869,0.079185
-0.58364,0.081578
-0.56859,0.083916
-0.55354,0.086197
-0.53848,0.088423
-0.52343,0.090595
-0.50838,0.092713
-0.49333,0.094779
-0.47828,0.096793
-0.46323,0.098757
-0.44818,0.10067
-0.43313,0.10254
-0.41808,0.10436
-0.40303,0.10614
-0.38798,0.10787
-0.37293,0.10956
-0.35788,0.11121
-0.34283,0.11281
-0.32778,0.11438
-0.31273,0.11592
-0.29768,0.11741
-0.28263,0.11884
-0.26758,0.12023
-0.25253,0.12158
-0.23747,0.12288
-0.22242,0.12415
-0.20737,0.12539
-0.19232,0.12659
-0.17727,0.12776
-0.16222,0.12891
-0.14717,0.13003
-0.13212,0.13112
-0.11707,0.13219
-0.10202,0.13323
-0.08697,0.13426
-0.071919,0.13526
-0.056869,0.13624
-0.041818,0.13721
-0.026768,0.13815
-0.011717,0.13908
0.0033333,0.13999
0.018384,0.14088
0.033434,0.14176
0.048485,0.14262
0.063535,0.14347
0.078586,0.1443
0.093636,0.14512
0.10869,0.14592
0.12374,0.14671
0.13879,0.14749
0.15384,0.14826
0.16889,0.14901
0.18394,0.14975
0.19899,0.15048
0.21404,0.001
0.22909,0.001
0.24414,0.001
0.25919,0.001
0.27424,0.001
0.28929,0.001
0.30434,0.001
0.31939,0.001
0.33444,0.001
0.34949,0.001
0.36455,0.001
0.3796,0.001
0.39465,0.001
0.4097,0.001
0.42475,0.001
0.4398,0.001
0.45485,0.001
0.4699,0.001
0.48495,0.001
0.5,0.001


==> Figs/data/FRJSDp4_RK44_CFL_ab.csv <==
ab,cfl
-0.99,0.0023248
-0.97495,0.0058366
-0.9599,0.0093611
-0.94485,0.012895
-0.9298,0.016435
-0.91475,0.019978
-0.8997,0.023519
-0.88465,0.027055
-0.8696,0.03058
-0.85455,0.034092
-0.83949,0.037584
-0.82444,0.041053
-0.80939,0.044495
-0.79434,0.047904
-0.77929,0.051277
-0.76424,0.05461
-0.74919,0.057899
-0.73414,0.06114
-0.71909,0.064331
-0.70404,0.067468
-0.68899,0.070549
-0.67394,0.073572
-0.65889,0.076536
-0.64384,0.079439
-0.62879,0.08228
-0.61374,0.085058
-0.59869,0.087774
-0.58364,0.090427
-0.56859,0.093018
-0.55354,0.095547
-0.53848,0.098015
-0.52343,0.10042
-0.50838,0.10277
-0.49333,0.10506
-0.47828,0.10729
-0.46323,0.10947
-0.44818,0.11159
-0.43313,0.11366
-0.41808,0.11568
-0.40303,0.11765
-0.38798,0.11957
-0.37293,0.12144
-0.35788,0.12327
-0.34283,0.12505
-0.32778,0.12679
-0.31273,0.12849
-0.29768,0.13015
-0.28263,0.13177
-0.26758,0.13335
-0.25253,0.13489
-0.23747,0.1364
-0.22242,0.13788
-0.20737,0.13932
-0.19232,0.14073
-0.17727,0.14211
-0.16222,0.14346
-0.14717,0.14478
-0.13212,0.14607
-0.11707,0.14734
-0.10202,0.14858
-0.08697,0.14979
-0.071919,0.15098
-0.056869,0.15215
-0.041818,0.15329
-0.026768,0.15441
-0.011717,0.1555
0.0033333,0.15658
0.018384,0.15764
0.033434,0.15867
0.048485,0.15969
0.063535,0.16069
0.078586,0.16167
0.093636,0.16263
0.10869,0.16357
0.12374,0.1645
0.13879,0.16541
0.15384,0.16631
0.16889,0.16719
0.18394,0.16805
0.19899,0.16891
0.21404,0.001
0.22909,0.001
0.24414,0.001
0.25919,0.001
0.27424,0.001
0.28929,0.001
0.30434,0.001
0.31939,0.001
0.33444,0.001
0.34949,0.001
0.36455,0.001
0.3796,0.001
0.39465,0.001
0.4097,0.001
0.42475,0.001
0.4398,0.001
0.45485,0.001
0.4699,0.001
0.48495,0.001
0.5,0.001


==> Figs/data/FRJSDp4_hl_negative.csv <==
x,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13
-1,1,1,1,1,1,1,1,1,1,1,1,1,1
-0.9798,-10.373,-0.30865,0.2665,0.47315,0.57954,0.64439,0.68807,0.71949,0.74317,0.76167,0.77652,0.7887,0.79887
-0.9596,-20.143,-1.4404,-0.37139,0.012774,0.2106,0.33123,0.41249,0.47096,0.51505,0.54949,0.57715,0.59983,0.61879
-0.93939,-28.424,-2.4075,-0.92023,-0.38564,-0.11028,0.057676,0.17085,0.25231,0.31376,0.36177,0.40033,0.43198,0.45842
-0.91919,-35.323,-3.2217,-1.3863,-0.72644,-0.38644,-0.17899,-0.03916,0.061518,0.13749,0.19687,0.24457,0.28374,0.31647
-0.89899,-40.944,-3.8944,-1.7757,-1.0138,-0.62109,-0.3814,-0.21977,-0.10336,-0.015488,0.053221,0.10843,0.15378,0.19169
-0.87879,-45.385,-4.4364,-2.0942,-1.2517,-0.81729,-0.55205,-0.37312,-0.2442,-0.14684,-0.07069,-0.0094737,0.040821,0.082888
-0.85859,-48.743,-4.8581,-2.3474,-1.444,-0.97801,-0.69336,-0.50127,-0.36279,-0.25817,-0.17631,-0.11047,-0.05636,-0.011084
-0.83838,-51.109,-5.1694,-2.5407,-1.5944,-1.1061,-0.80765,-0.60616,-0.46085,-0.35101,-0.26502,-0.19583,-0.13895,-0.091327
-0.81818,-52.569,-5.38,-2.679,-1.7063,-1.2042,-0.89712,-0.6897,-0.54002,-0.42682,-0.33815,-0.26678,-0.20807,-0.15889
-0.79798,-53.207,-5.4989,-2.7674,-1.7833,-1.2749,-0.9639,-0.75367,-0.60187,-0.48701,-0.39698,-0.32448,-0.2648,-0.21479
-0.77778,-53.103,-5.5348,-2.8104,-1.8283,-1.3207,-1.01,-0.79979,-0.64792,-0.53291,-0.44272,-0.37004,-0.31017,-0.25999
-0.75758,-52.332,-5.4961,-2.8126,-1.8446,-1.344,-1.0373,-0.82971,-0.67958,-0.56582,-0.47653,-0.40453,-0.34518,-0.2954
-0.73737,-50.967,-5.3905,-2.778,-1.8351,-1.347,-1.0478,-0.84499,-0.69824,-0.58694,-0.49952,-0.42896,-0.37076,-0.3219
-0.71717,-49.076,-5.2257,-2.7108,-1.8025,-1.3319,-1.043,-0.8471,-0.70518,-0.59744,-0.51273,-0.44429,-0.3878,-0.34034
-0.69697,-46.723,-5.0086,-2.6148,-1.7494,-1.3006,-1.0248,-0.83748,-0.70165,-0.59842,-0.51716,-0.45145,-0.39716,-0.35149
-0.67677,-43.972,-4.7462,-2.4936,-1.6784,-1.2551,-0.99456,-0.81745,-0.68881,-0.59092,-0.51377,-0.45131,-0.39963,-0.35613
-0.65657,-40.879,-4.4446,-2.3506,-1.5918,-1.1971,-0.95392,-0.78828,-0.66779,-0.57594,-0.50346,-0.44469,-0.396,-0.35496
-0.63636,-37.5,-4.11,-2.189,-1.4918,-1.1285,-0.90423,-0.75117,-0.63961,-0.55442,-0.48707,-0.43236,-0.38697,-0.34865
-0.61616,-33.887,-3.7481,-2.0119,-1.3805,-1.0509,-0.84682,-0.70725,-0.60529,-0.52725,-0.46541,-0.41508,-0.37325,-0.33786
-0.59596,-30.087,-3.364,-1.8221,-1.26,-0.96568,-0.78295,-0.65759,-0.56574,-0.49524,-0.43923,-0.39353,-0.35546,-0.32318
-0.57576,-26.147,-2.9629,-1.6223,-1.1321,-0.87438,-0.71379,-0.60319,-0.52185,-0.45919,-0.40925,-0.36837,-0.33421,-0.30518
-0.55556,-22.109,-2.5495,-1.415,-0.9984,-0.77831,-0.64043,-0.54498,-0.47443,-0.41984,-0.37613,-0.34022,-0.31009,-0.28439
-0.53535,-18.013,-2.128,-1.2027,-0.86068,-0.67873,-0.5639,-0.48384,-0.42426,-0.37787,-0.3405,-0.30963,-0.28361,-0.26131
-0.51515,-13.895,-1.7024,-0.98732,-0.72039,-0.57679,-0.48516,-0.42058,-0.37205,-0.33391,-0.30294,-0.27716,-0.25527,-0.23641
-0.49495,-9.7899,-1.2767,-0.77103,-0.57893,-0.47359,-0.40509,-0.35597,-0.31847,-0.28857,-0.26399,-0.24329,-0.22555,-0.21012
-0.47475,-5.7284,-0.8541,-0.55566,-0.43758,-0.3701,-0.32451,-0.2907,-0.26412,-0.2424,-0.22415,-0.2085,-0.19486,-0.18283
-0.45455,-1.7395,-0.43789,-0.34291,-0.29755,-0.26726,-0.24418,-0.22542,-0.20958,-0.1959,-0.18388,-0.1732,-0.1636,-0.15493
-0.43434,2.1506,-0.030931,-0.13435,-0.1599,-0.1659,-0.16479,-0.16072,-0.15538,-0.14955,-0.14362,-0.13778,-0.13215,-0.12676
-0.41414,5.9183,0.36415,0.068608,-0.025636,-0.066784,-0.08697,-0.09714,-0.10197,-0.10376,-0.10374,-0.10262,-0.10082,-0.098619
-0.39394,9.542,0.74498,0.26468,0.10436,0.029389,-0.01129,-0.035172,-0.049804,-0.058932,-0.064606,-0.068027,-0.069935,-0.070806
-0.37374,13.003,1.1095,0.45272,0.22929,0.122,0.061734,0.024742,0.00073935,-0.015411,-0.026535,-0.034304,-0.039759,-0.043575
-0.35354,16.284,1.4557,0.63171,0.34844,0.21049,0.13164,0.08221,0.049309,0.026489,0.010186,-0.001716,-0.010542,-0.017161
-0.33333,19.37,1.7821,0.80076,0.46118,0.29438,0.19804,0.13688,0.095595,0.066489,0.045302,0.029502,0.017493,0.0082305
-0.31313,22.25,2.0872,0.95909,0.56697,0.37324,0.26055,0.18845,0.13933,0.10434,0.07859,0.059141,0.044154,0.032414
-0.29293,24.911,2.3698,1.106,0.66534,0.4467,0.3189,0.23666,0.18028,0.13984,0.10985,0.087021,0.069269,0.05523
-0.27273,27.346,2.629,1.2411,0.75592,0.51447,0.37281,0.28128,0.21824,0.17281,0.13893,0.11299,0.092695,0.076541
-0.25253,29.548,2.8639,1.3638,0.83839,0.57629,0.42208,0.32213,0.25305,0.20308,0.16568,0.13691,0.11431,0.09623
-0.23232,31.512,3.074,1.4738,0.9125,0.63197,0.46655,0.35906,0.28458,0.23055,0.18998,0.15868,0.13401,0.1142
-0.21212,33.234,3.2589,1.5709,0.97809,0.68136,0.50608,0.39197,0.31274,0.25512,0.21176,0.17822,0.15171,0.13038
-0.19192,34.712,3.4183,1.6549,1.035,0.72438,0.54061,0.42078,0.33744,0.27673,0.23094,0.19547,0.16737,0.14471
-0.17172,35.947,3.5521,1.7258,1.0833,0.76097,0.57008,0.44545,0.35864,0.29532,0.2475,0.21038,0.18093,0.15714
-0.15152,36.94,3.6606,1.7836,1.1229,0.79114,0.59449,0.46596,0.37634,0.31089,0.2614,0.22294,0.19239,0.16767
-0.13131,37.693,3.7438,1.8285,1.1539,0.81493,0.61386,0.48234,0.39054,0.32345,0.27265,0.23314,0.20172,0.17628
-0.11111,38.21,3.8023,1.8606,1.1764,0.83242,0.62825,0.49462,0.40128,0.333,0.28128,0.24101,0.20896,0.18298
-0.090909,38.496,3.8366,1.8801,1.1905,0.84373,0.63777,0.50288,0.40862,0.33962,0.28732,0.24657,0.21412,0.1878
-0.070707,38.559,3.8472,1.8875,1.1966,0.84901,0.64251,0.50722,0.41263,0.34336,0.29082,0.24988,0.21725,0.19078
-0.050505,38.404,3.835,1.8831,1.1948,0.84847,0.64264,0.50775,0.41341,0.3443,0.29187,0.25099,0.21841,0.19196
-0.030303,38.042,3.8009,1.8674,1.1855,0.84231,0.63833,0.50462,0.41109,0.34256,0.29055,0.25,0.21766,0.19141
-0.010101,37.481,3.7459,1.8409,1.169,0.83078,0.62976,0.49798,0.40579,0.33824,0.28697,0.24698,0.21509,0.1892
0.010101,36.731,3.6709,1.8041,1.1456,0.81416,0.61717,0.48802,0.39768,0.33147,0.28123,0.24204,0.21079,0.18542
0.030303,35.804,3.5773,1.7576,1.1158,0.79276,0.60078,0.47493,0.38691,0.32241,0.27346,0.23529,0.20486,0.18015
0.050505,34.712,3.4663,1.7021,1.0799,0.76688,0.58085,0.45893,0.37366,0.3112,0.26381,0.22686,0.19741,0.1735
0.070707,33.466,3.3391,1.6382,1.0386,0.73688,0.55765,0.44022,0.35813,0.29801,0.25241,0.21688,0.18856,0.16558
0.090909,32.08,3.1971,1.5668,0.99211,0.70311,0.53147,0.41907,0.34052,0.28302,0.23943,0.20548,0.17843,0.1565
0.11111,30.568,3.0419,1.4885,0.94109,0.66593,0.5026,0.39569,0.32103,0.2664,0.22502,0.19281,0.16717,0.14639
0.13131,28.943,2.8747,1.404,0.88601,0.62575,0.47136,0.37036,0.29988,0.24836,0.20936,0.17902,0.15489,0.13536
0.15152,27.219,2.6973,1.3143,0.82739,0.58294,0.43804,0.34334,0.27731,0.22908,0.19261,0.16427,0.14176,0.12355
0.17172,25.411,2.511,1.22,0.76578,0.53793,0.40299,0.31489,0.25352,0.20876,0.17496,0.14872,0.1279,0.11108
0.19192,23.534,2.3175,1.122,0.70172,0.4911,0.36652,0.28528,0.22877,0.18761,0.15657,0.13252,0.11347,0.098106
0.21212,21.602,2.1183,1.0211,0.63576,0.44288,0.32896,0.25478,0.20328,0.16583,0.13764,0.11584,0.098613,0.084746
0.23232,19.63,1.915,0.9181,0.56844,0.39368,0.29064,0.22368,0.17728,0.14362,0.11835,0.098851,0.083479,0.071142
0.25253,17.634,1.7091,0.81387,0.50033,0.34391,0.25189,0.19224,0.15101,0.1212,0.098871,0.081704,0.068215,0.057427
0.27273,15.627,1.5023,0.7092,0.43196,0.29398,0.21303,0.16073,0.12471,0.098747,0.079388,0.064564,0.052968,0.043738
0.29293,13.623,1.296,0.60487,0.36386,0.24429,0.1744,0.12942,0.098589,0.076477,0.060077,0.04759,0.037882,0.030204
0.31313,11.638,1.0918,0.50168,0.29657,0.19523,0.13629,0.098575,0.07288,0.05458,0.041109,0.030935,0.023096,0.016955
0.33333,9.6851,0.89104,0.40038,0.23059,0.14719,0.099018,0.068441,0.047798,0.033244,0.022651,0.014751,0.0087467,0.0041152
0.35354,7.7773,0.69526,0.30171,0.16642,0.10053,0.062875,0.039264,0.02355,0.012651,0.0048648,-0.00081959,-0.0050352,-0.0081961
0.37374,5.9277,0.50578,0.20639,0.10453,0.055617,0.028144,0.01128,0.00033705,-0.0070256,-0.012097,-0.015639,-0.018125,-0.019865
0.39394,4.1487,0.32391,0.11508,0.045375,0.012778,-0.0049087,-0.015292,-0.021654,-0.025623,-0.02809,-0.029577,-0.030406,-0.030785
0.41414,2.4518,0.15086,0.028423,-0.010621,-0.027668,-0.03603,-0.040244,-0.042246,-0.042987,-0.042978,-0.042513,-0.041769,-0.040857
0.43434,0.84814,-0.012198,-0.052983,-0.063061,-0.065424,-0.064988,-0.063382,-0.061275,-0.058976,-0.056638,-0.054337,-0.052115,-0.049989
0.45455,-0.65231,-0.16421,-0.12859,-0.11158,-0.10022,-0.091568,-0.084532,-0.078594,-0.073463,-0.068956,-0.064948,-0.061352,-0.0581
0.47475,-2.0403,-0.3042,-0.19791,-0.15585,-0.13182,-0.11558,-0.10354,-0.094071,-0.086334,-0.079834,-0.074259,-0.069402,-0.065118
0.49495,-3.3074,-0.43131,-0.26048,-0.19558,-0.16,-0.13685,-0.12026,-0.10759,-0.097491,-0.089185,-0.082193,-0.076199,-0.070985
0.51515,-4.4465,-0.54478,-0.31594,-0.23052,-0.18457,-0.15525,-0.13459,-0.11906,-0.10685,-0.096941,-0.088691,-0.081688,-0.075651
0.53535,-5.4513,-0.64399,-0.36396,-0.26047,-0.20541,-0.17065,-0.14642,-0.1284,-0.11435,-0.10305,-0.093704,-0.085829,-0.079081
0.55556,-6.3169,-0.72842,-0.4043,-0.28526,-0.22238,-0.18298,-0.15571,-0.13555,-0.11995,-0.10747,-0.097205,-0.088596,-0.081255
0.57576,-7.0396,-0.79772,-0.43677,-0.30478,-0.23541,-0.19217,-0.1624,-0.1405,-0.12363,-0.11018,-0.099178,-0.089981,-0.082164
0.59596,-7.617,-0.85165,-0.46128,-0.31899,-0.24448,-0.19822,-0.16648,-0.14323,-0.12538,-0.1112,-0.099629,-0.089989,-0.081818
0.61616,-8.0481,-0.89016,-0.47782,-0.32788,-0.24958,-0.20112,-0.16797,-0.14376,-0.12522,-0.11053,-0.098582,-0.088646,-0.080242
0.63636,-8.3334,-0.91334,-0.48644,-0.33151,-0.25079,-0.20094,-0.16693,-0.14214,-0.12321,-0.10824,-0.096081,-0.085994,-0.077479
0.65657,-8.4749,-0.92144,-0.48731,-0.33,-0.24819,-0.19776,-0.16342,-0.13844,-0.1194,-0.10438,-0.092191,-0.082097,-0.073588
0.67677,-8.4765,-0.91492,-0.48069,-0.32354,-0.24194,-0.19172,-0.15758,-0.13278,-0.11391,-0.09904,-0.086999,-0.077038,-0.068651
0.69697,-8.3435,-0.8944,-0.46693,-0.31239,-0.23224,-0.18299,-0.14955,-0.12529,-0.10686,-0.09235,-0.080617,-0.070921,-0.062767
0.71717,-8.083,-0.8607,-0.44649,-0.29688,-0.21937,-0.17179,-0.13952,-0.11615,-0.098401,-0.084449,-0.073178,-0.063873,-0.056055
0.73737,-7.7043,-0.81485,-0.41993,-0.2774,-0.20362,-0.15838,-0.12773,-0.10555,-0.088723,-0.075508,-0.064842,-0.056045,-0.04866
0.75758,-7.2182,-0.75808,-0.38794,-0.25443,-0.18539,-0.14308,-0.11444,-0.093736,-0.078044,-0.065729,-0.055797,-0.047611,-0.040745
0.77778,-6.6379,-0.69185,-0.3513,-0.22854,-0.16509,-0.12625,-0.099974,-0.08099,-0.066614,-0.05534,-0.046255,-0.038772,-0.032498
0.79798,-5.9783,-0.61785,-0.31094,-0.20037,-0.14325,-0.1083,-0.084682,-0.067626,-0.05472,-0.044605,-0.036458,-0.029753,-0.024134
0.81818,-5.2569,-0.538,-0.2679,-0.17063,-0.12042,-0.089712,-0.06897,-0.054002,-0.042682,-0.033815,-0.026678,-0.020807,-0.015889
0.83838,-4.4931,-0.45446,-0.22336,-0.14016,-0.097237,-0.071002,-0.053289,-0.040514,-0.030858,-0.023298,-0.017216,-0.012215,-0.0080288
0.85859,-3.7087,-0.36964,-0.17861,-0.10987,-0.074414,-0.052756,-0.03814,-0.027604,-0.019644,-0.013415,-0.0084055,-0.0042883,-0.00084336
0.87879,-2.9281,-0.28622,-0.13511,-0.080755,-0.052729,-0.035616,-0.024073,-0.015755,-0.0094737,-0.0045606,-0.0006112,0.0026336,0.0053476
0.89899,-2.1779,-0.20715,-0.094454,-0.053925,-0.033037,-0.020287,-0.01169,-0.005498,-0.00082383,0.0028309,0.0057676,0.0081796,0.010196
0.91919,-1.4873,-0.13565,-0.058372,-0.030587,-0.016271,-0.0075365,-0.0016488,0.0025902,0.0057891,0.0082893,0.010298,0.011947,0.013325
0.93939,-0.88826,-0.075235,-0.028757,-0.012051,-0.0034463,0.0018024,0.0053391,0.0078847,0.009805,0.011305,0.01251,0.013499,0.014326
0.9596,-0.41533,-0.029699,-0.0076576,0.00026338,0.0043423,0.0068295,0.0085049,0.0097105,0.01062,0.01133,0.0119,0.012368,0.012759
0.9798,-0.10584,-0.0031495,0.0027194,0.0048281,0.0059136,0.0065754,0.0070211,0.0073417,0.0075834,0.0077722,0.0079236,0.0080479,0.0081517
1,-2.7756e-17,1.3878e-16,-1.1102e-16,1.3878e-16,2.7756e-17,-5.5511e-17,5.5511e-17,5.5511e-17,0,0,-5.5511e-17,5.5511e-17,0


==> Figs/data/FRJSDp4_hl_positive.csv <==
x,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13
-1,1,1,1,1,1,1,1,1,1,1,1,1,1
-0.9798,0.79887,0.80757,0.81503,0.8215,0.82716,0.83216,0.8366,0.84057,0.84415,0.84739,0.85033,0.85302,0.85548
-0.9596,0.61879,0.63501,0.64892,0.66098,0.67154,0.68086,0.68915,0.69657,0.70324,0.70929,0.71478,0.7198,0.7244
-0.93939,0.45842,0.48106,0.50048,0.51732,0.53206,0.54508,0.55666,0.56702,0.57636,0.5848,0.59249,0.59951,0.60594
-0.91919,0.31647,0.3445,0.36855,0.38941,0.40768,0.42382,0.43817,0.45102,0.4626,0.47308,0.48261,0.49132,0.49931
-0.89899,0.19169,0.22417,0.25204,0.27622,0.29741,0.31612,0.33277,0.34768,0.36112,0.37328,0.38435,0.39447,0.40375
-0.87879,0.082888,0.11893,0.14988,0.17674,0.20027,0.22107,0.23957,0.25615,0.27109,0.28463,0.29694,0.3082,0.31853
-0.85859,-0.011084,0.027725,0.061054,0.089992,0.11536,0.13777,0.15773,0.17562,0.19174,0.20634,0.21964,0.23179,0.24294
-0.83838,-0.091327,-0.050493,-0.015411,0.015059,0.041776,0.065397,0.086434,0.10529,0.12229,0.1377,0.15173,0.16455,0.17633
-0.81818,-0.15889,-0.11671,-0.080453,-0.048949,-0.021315,0.0031251,0.024899,0.044423,0.06203,0.077992,0.09253,0.10583,0.11804
-0.79798,-0.21479,-0.17187,-0.13497,-0.10288,-0.07473,-0.049819,-0.027619,-0.0077046,0.010261,0.026553,0.041396,0.054977,0.067451
-0.77778,-0.25999,-0.21689,-0.17981,-0.14756,-0.11924,-0.094179,-0.071832,-0.051779,-0.033681,-0.017262,-0.0022988,0.011397,0.02398
-0.75758,-0.2954,-0.25262,-0.21579,-0.18374,-0.15559,-0.13066,-0.10842,-0.088456,-0.070429,-0.054068,-0.039152,-0.025494,-0.01294
-0.73737,-0.3219,-0.27989,-0.2437,-0.21219,-0.18449,-0.15995,-0.13804,-0.11836,-0.10059,-0.084452,-0.069731,-0.056247,-0.043849
-0.71717,-0.34034,-0.29949,-0.26428,-0.23359,-0.20661,-0.18268,-0.16131,-0.1421,-0.12474,-0.10897,-0.09458,-0.081392,-0.06926
-0.69697,-0.35149,-0.31216,-0.27822,-0.24863,-0.22258,-0.19947,-0.17881,-0.16023,-0.14343,-0.12816,-0.11421,-0.10143,-0.089661
-0.67677,-0.35613,-0.31861,-0.28622,-0.25794,-0.23302,-0.2109,-0.19111,-0.1733,-0.15718,-0.14252,-0.12912,-0.11684,-0.10552
-0.65657,-0.35496,-0.31952,-0.28889,-0.26212,-0.23851,-0.21752,-0.19874,-0.18181,-0.16649,-0.15253,-0.13978,-0.12807,-0.11727
-0.63636,-0.34865,-0.31552,-0.28684,-0.26174,-0.23959,-0.21987,-0.2022,-0.18626,-0.17182,-0.15866,-0.14661,-0.13555,-0.12535
-0.61616,-0.33786,-0.30722,-0.28064,-0.25736,-0.23677,-0.21843,-0.20196,-0.1871,-0.17362,-0.16132,-0.15005,-0.13969,-0.13013
-0.59596,-0.32318,-0.29517,-0.27084,-0.24947,-0.23055,-0.21366,-0.19849,-0.18477,-0.17231,-0.16093,-0.15049,-0.14088,-0.132
-0.57576,-0.30518,-0.27992,-0.25792,-0.23856,-0.22139,-0.20603,-0.1922,-0.17968,-0.16828,-0.15786,-0.14829,-0.13947,-0.13131
-0.55556,-0.28439,-0.26196,-0.24237,-0.22509,-0.20971,-0.19592,-0.18348,-0.1722,-0.16191,-0.15248,-0.14381,-0.1358,-0.12838
-0.53535,-0.26131,-0.24177,-0.22463,-0.20946,-0.19592,-0.18374,-0.17272,-0.1627,-0.15354,-0.14513,-0.13738,-0.1302,-0.12355
-0.51515,-0.23641,-0.21978,-0.20512,-0.19208,-0.1804,-0.16984,-0.16026,-0.15152,-0.1435,-0.13612,-0.12929,-0.12297,-0.11708
-0.49495,-0.21012,-0.1964,-0.18423,-0.17332,-0.16349,-0.15457,-0.14643,-0.13897,-0.13209,-0.12574,-0.11985,-0.11437,-0.10926
-0.47475,-0.18283,-0.17201,-0.1623,-0.15352,-0.14554,-0.13823,-0.13152,-0.12534,-0.1196,-0.11428,-0.10932,-0.10468,-0.10034
-0.45455,-0.15493,-0.14696,-0.13968,-0.133,-0.12683,-0.12113,-0.11583,-0.1109,-0.10629,-0.10198,-0.097938,-0.094136,-0.090555
-0.43434,-0.12676,-0.12158,-0.11668,-0.11204,-0.10765,-0.10351,-0.099601,-0.095901,-0.0924,-0.089084,-0.08594,-0.082956,-0.080122
-0.41414,-0.098619,-0.096153,-0.093559,-0.090913,-0.088264,-0.085646,-0.083079,-0.080578,-0.078151,-0.075803,-0.073535,-0.071349,-0.069243
-0.39394,-0.070806,-0.070956,-0.070592,-0.069869,-0.068894,-0.067746,-0.06648,-0.065138,-0.06375,-0.062337,-0.060917,-0.059502,-0.0581
-0.37374,-0.043575,-0.046232,-0.048006,-0.049126,-0.049758,-0.05002,-0.050003,-0.049773,-0.049382,-0.048868,-0.048262,-0.047587,-0.046861
-0.35354,-0.017161,-0.022202,-0.026011,-0.028886,-0.031047,-0.032652,-0.033825,-0.034655,-0.035214,-0.035557,-0.035728,-0.035759,-0.035679
-0.33333,0.0082305,0.00093701,-0.0047936,-0.0093278,-0.012934,-0.01581,-0.018107,-0.01994,-0.021399,-0.022554,-0.023459,-0.02416,-0.024691
-0.31313,0.032414,0.023011,0.015479,0.0093897,0.0044284,0.00036033,-0.0029926,-0.0057675,-0.008071,-0.0099874,-0.011583,-0.012913,-0.014019
-0.29293,0.05523,0.043867,0.034662,0.027127,0.020905,0.015728,0.011393,0.0077415,0.0046513,0.0020253,-0.00021433,-0.00213,-0.0037725
-0.27273,0.076541,0.063375,0.052629,0.043763,0.03638,0.030181,0.02494,0.02048,0.016664,0.013383,0.010549,0.0080923,0.0059546
-0.25253,0.09623,0.081423,0.069274,0.059195,0.050753,0.043623,0.037555,0.032357,0.027879,0.023999,0.020622,0.01767,0.01508
-0.23232,0.1142,0.097919,0.084508,0.073338,0.063943,0.055973,0.04916,0.043297,0.03822,0.0338,0.029932,0.026533,0.023533
-0.21212,0.13038,0.11279,0.098262,0.086123,0.075882,0.067166,0.059691,0.053235,0.047626,0.042725,0.03842,0.034622,0.031256
-0.19192,0.14471,0.12598,0.11048,0.097498,0.086518,0.077151,0.069097,0.062124,0.056048,0.050725,0.046037,0.041889,0.038203
-0.17172,0.15714,0.13745,0.12112,0.10742,0.095814,0.085891,0.077342,0.069925,0.06345,0.057766,0.052749,0.0483,0.044338
-0.15152,0.16767,0.14719,0.13017,0.11588,0.10375,0.093361,0.0844,0.076615,0.069807,0.063821,0.058529,0.053829,0.049635
-0.13131,0.17628,0.15517,0.13761,0.12285,0.1103,0.09955,0.090261,0.08218,0.075105,0.068876,0.063363,0.05846,0.05408
-0.11111,0.18298,0.16141,0.14346,0.12834,0.11549,0.10446,0.094921,0.086618,0.079341,0.072928,0.067245,0.062187,0.057664
-0.090909,0.1878,0.16593,0.14772,0.13237,0.11931,0.10809,0.098391,0.089936,0.08252,0.07598,0.070181,0.065014,0.060391
-0.070707,0.19078,0.16877,0.15042,0.13496,0.12179,0.11048,0.10069,0.092152,0.08466,0.078048,0.072182,0.066952,0.06227
-0.050505,0.19196,0.16996,0.15162,0.13615,0.12297,0.11165,0.10185,0.093292,0.085783,0.079153,0.073269,0.068021,0.063321
-0.030303,0.19141,0.16957,0.15135,0.13599,0.1229,0.11165,0.1019,0.093391,0.085922,0.079326,0.073471,0.068247,0.063567
-0.010101,0.1892,0.16766,0.14969,0.13453,0.12161,0.11051,0.10089,0.09249,0.085117,0.078605,0.072823,0.067664,0.063041
0.010101,0.18542,0.1643,0.14669,0.13184,0.11918,0.1083,0.098869,0.090641,0.083415,0.077033,0.071366,0.066311,0.06178
0.030303,0.18015,0.15959,0.14245,0.12799,0.11567,0.10508,0.095902,0.087897,0.080868,0.07466,0.069149,0.064233,0.059828
0.050505,0.1735,0.15362,0.13704,0.12306,0.11115,0.10092,0.092053,0.084321,0.077534,0.071542,0.066224,0.061481,0.057232
0.070707,0.16558,0.14648,0.13056,0.11713,0.10571,0.09589,0.087391,0.079981,0.073478,0.067739,0.062648,0.05811,0.054046
0.090909,0.1565,0.13828,0.1231,0.11031,0.099423,0.090078,0.081993,0.074946,0.068767,0.063317,0.058484,0.054178,0.050326
0.11111,0.14639,0.12913,0.11476,0.10267,0.092388,0.083566,0.075937,0.069294,0.063473,0.058342,0.053796,0.04975,0.046131
0.13131,0.13536,0.11915,0.10567,0.094329,0.084696,0.07644,0.069307,0.063102,0.05767,0.052887,0.048654,0.044889,0.041525
0.15152,0.12355,0.10845,0.095916,0.085383,0.076444,0.068792,0.06219,0.056453,0.051437,0.047026,0.043127,0.039663,0.036573
0.17172,0.11108,0.097166,0.085622,0.075937,0.067731,0.060716,0.054672,0.04943,0.044853,0.040834,0.037288,0.034143,0.031342
0.19192,0.098106,0.085411,0.074901,0.0661,0.058656,0.052306,0.046845,0.042118,0.037999,0.03439,0.031212,0.0284,0.0259
0.21212,0.084746,0.073314,0.06387,0.05598,0.049323,0.043658,0.038799,0.034603,0.030957,0.027771,0.024973,0.022504,0.020316
0.23232,0.071142,0.060999,0.052645,0.045686,0.039833,0.034868,0.030624,0.026972,0.023809,0.021056,0.018646,0.016529,0.01466
0.25253,0.057427,0.048591,0.041341,0.035326,0.030288,0.026033,0.022412,0.01931,0.016637,0.014322,0.012307,0.010545,0.0089991
0.27273,0.043738,0.036214,0.030074,0.025007,0.020788,0.017246,0.014251,0.011703,0.0095224,0.0076475,0.0060282,0.0046242,0.0034026
0.29293,0.030204,0.02399,0.018956,0.014835,0.011432,0.0086014,0.0062304,0.0042336,0.0025437,0.0011076,-0.00011721,-0.0011648,-0.0020631
0.31313,0.016955,0.012036,0.0080967,0.0049115,0.0023164,0.00018848,-0.0015654,-0.0030168,-0.0042218,-0.0052242,-0.006059,-0.0067545,-0.0073333
0.33333,0.0041152,0.0004685,-0.0023968,-0.0046639,-0.0064668,-0.0079049,-0.0090535,-0.0099702,-0.0107,-0.011277,-0.011729,-0.01208,-0.012346
0.35354,-0.0081961,-0.010604,-0.012423,-0.013796,-0.014828,-0.015595,-0.016155,-0.016552,-0.016819,-0.016983,-0.017064,-0.017079,-0.017041
0.37374,-0.019865,-0.021076,-0.021885,-0.022396,-0.022684,-0.022803,-0.022795,-0.022691,-0.022512,-0.022278,-0.022002,-0.021694,-0.021363
0.39394,-0.030785,-0.03085,-0.030692,-0.030378,-0.029954,-0.029455,-0.028905,-0.028321,-0.027717,-0.027103,-0.026486,-0.02587,-0.025261
0.41414,-0.040857,-0.039835,-0.03876,-0.037664,-0.036567,-0.035482,-0.034419,-0.033382,-0.032377,-0.031404,-0.030465,-0.029559,-0.028686
0.43434,-0.049989,-0.047947,-0.046013,-0.044184,-0.042455,-0.040823,-0.039279,-0.03782,-0.036439,-0.035132,-0.033892,-0.032715,-0.031598
0.45455,-0.0581,-0.055112,-0.052381,-0.049874,-0.047562,-0.045422,-0.043436,-0.041586,-0.039859,-0.038243,-0.036727,-0.035301,-0.033958
0.47475,-0.065118,-0.061265,-0.057806,-0.054679,-0.051835,-0.049234,-0.046844,-0.04464,-0.042599,-0.040702,-0.038935,-0.037284,-0.035738
0.49495,-0.070985,-0.066352,-0.062239,-0.058556,-0.055234,-0.05222,-0.049469,-0.046948,-0.044627,-0.042481,-0.040491,-0.03864,-0.036912
0.51515,-0.075651,-0.07033,-0.065639,-0.061467,-0.057726,-0.05435,-0.051284,-0.048486,-0.04592,-0.043558,-0.041374,-0.039349,-0.037466
0.53535,-0.079081,-0.073167,-0.067981,-0.06339,-0.059291,-0.055606,-0.052272,-0.049239,-0.046466,-0.043921,-0.041574,-0.039403,-0.037389
0.55556,-0.081255,-0.074847,-0.069249,-0.06431,-0.059916,-0.055978,-0.052424,-0.0492,-0.04626,-0.043566,-0.041089,-0.038801,-0.036681
0.57576,-0.082164,-0.075363,-0.06944,-0.064229,-0.059604,-0.055468,-0.051746,-0.048375,-0.045307,-0.042501,-0.039924,-0.037549,-0.035352
0.59596,-0.081818,-0.074727,-0.068566,-0.063158,-0.058368,-0.054092,-0.050251,-0.046778,-0.043622,-0.040741,-0.038098,-0.035665,-0.033417
0.61616,-0.080242,-0.072964,-0.066653,-0.061123,-0.056233,-0.051876,-0.047966,-0.044437,-0.041234,-0.038313,-0.035638,-0.033177,-0.030906
0.63636,-0.077479,-0.070116,-0.063742,-0.058165,-0.053241,-0.048859,-0.044932,-0.041392,-0.038182,-0.035257,-0.032581,-0.030122,-0.027855
0.65657,-0.073588,-0.066243,-0.059891,-0.054341,-0.049447,-0.045096,-0.041201,-0.037693,-0.034515,-0.031623,-0.028978,-0.02655,-0.024313
0.67677,-0.068651,-0.06142,-0.055174,-0.049723,-0.04492,-0.040655,-0.03684,-0.033407,-0.0303,-0.027474,-0.024892,-0.022523,-0.020341
0.69697,-0.062767,-0.055743,-0.049683,-0.044398,-0.039747,-0.035619,-0.03193,-0.028613,-0.025612,-0.022885,-0.020395,-0.018112,-0.016011
0.71717,-0.056055,-0.049328,-0.043528,-0.038474,-0.034029,-0.030088,-0.026568,-0.023405,-0.020546,-0.017948,-0.015578,-0.013406,-0.011407
0.73737,-0.04866,-0.042309,-0.036839,-0.032075,-0.027888,-0.024178,-0.020867,-0.017892,-0.015205,-0.012766,-0.010541,-0.0085025,-0.0066284
0.75758,-0.040745,-0.034844,-0.029764,-0.025344,-0.021461,-0.018022,-0.014955,-0.012201,-0.0097144,-0.0074577,-0.0054002,-0.0035164,-0.0017849
0.77778,-0.032498,-0.027111,-0.022476,-0.018445,-0.014905,-0.011772,-0.008979,-0.0064723,-0.0042101,-0.0021578,-0.00028735,0.0014246,0.0029975
0.79798,-0.024134,-0.019311,-0.015165,-0.01156,-0.0083966,-0.0055977,-0.0031032,-0.00086568,0.0011529,0.0029835,0.0046513,0.0061772,0.0075788
0.81818,-0.015889,-0.011671,-0.0080453,-0.0048949,-0.0021315,0.00031251,0.0024899,0.0044423,0.006203,0.0077992,0.009253,0.010583,0.011804
0.83838,-0.0080288,-0.0044389,-0.0013548,0.0013239,0.0036726,0.0057492,0.0075986,0.0092563,0.010751,0.012105,0.013338,0.014466,0.015501
0.85859,-0.00084336,0.0021095,0.0046454,0.0068472,0.0087771,0.010483,0.012001,0.013362,0.014589,0.0157,0.016711,0.017636,0.018485
0.87879,0.0053476,0.0076732,0.0096696,0.011402,0.012921,0.014262,0.015456,0.016526,0.01749,0.018363,0.019158,0.019884,0.02055
0.89899,0.010196,0.011924,0.013406,0.014693,0.01582,0.016815,0.017701,0.018494,0.019208,0.019856,0.020444,0.020982,0.021476
0.91919,0.013325,0.014505,0.015518,0.016396,0.017166,0.017845,0.018449,0.01899,0.019478,0.019919,0.02032,0.020687,0.021024
0.93939,0.014326,0.015033,0.01564,0.016166,0.016627,0.017034,0.017396,0.017719,0.018011,0.018275,0.018515,0.018735,0.018936
0.9596,0.012759,0.013093,0.01338,0.013629,0.013846,0.014038,0.014209,0.014362,0.0145,0.014624,0.014738,0.014841,0.014936
0.9798,0.0081517,0.0082405,0.0083167,0.0083827,0.0084404,0.0084914,0.0085367,0.0085773,0.0086138,0.0086468,0.0086769,0.0087043,0.0087294
1,0,2.7756e-16,-2.7756e-16,0,3.3307e-16,-1.6653e-16,1.1102e-16,2.2204e-16,-1.6653e-16,5.5511e-17,1.1102e-16,-1.6653e-16,5.5511e-17


==> Figs/data/FRqDGp4_hl_negative.csv <==
x,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13
-1,1,1,1,1,1,1,1,1,1,1,1,1,1
-0.9798,-13.902,-0.6921,0.062961,0.33431,0.47405,0.55926,0.61667,0.65797,0.68912,0.71346,0.733,0.74903,0.76242
-0.9596,-26.246,-2.1075,-0.72729,-0.23105,0.024637,0.18065,0.28582,0.36155,0.4187,0.46337,0.49925,0.52871,0.55334
-0.93939,-36.24,-3.2682,-1.3823,-0.70392,-0.35413,-0.14055,0.0035203,0.10733,0.18573,0.24705,0.29634,0.33684,0.37072
-0.91919,-44.084,-4.1957,-1.9133,-1.0918,-0.66791,-0.40889,-0.23403,-0.10794,-0.012641,0.061958,0.12197,0.17131,0.21261
-0.89899,-49.968,-4.9101,-2.3308,-1.4018,-0.92208,-0.6287,-0.43046,-0.28738,-0.17915,-0.094358,-0.02609,0.030083,0.077134
-0.87879,-54.072,-5.4307,-2.6449,-1.6408,-1.1218,-0.80411,-0.58922,-0.43397,-0.31642,-0.22424,-0.14995,-0.08877,-0.037482
-0.85859,-56.57,-5.7761,-2.8654,-1.8153,-1.272,-0.93907,-0.71362,-0.55055,-0.42695,-0.32991,-0.25163,-0.1871,-0.13295
-0.83838,-57.626,-5.9637,-3.0013,-1.9315,-1.3774,-1.0373,-0.8068,-0.63984,-0.51311,-0.41351,-0.33307,-0.26667,-0.21091
-0.81818,-57.396,-6.0102,-3.0614,-1.9953,-1.4423,-1.1025,-0.87177,-0.7044,-0.57719,-0.47706,-0.39609,-0.32917,-0.27289
-0.79798,-56.028,-5.9315,-3.0541,-2.0123,-1.4711,-1.138,-0.91136,-0.74671,-0.62134,-0.52251,-0.44245,-0.3762,-0.3204
-0.77778,-53.663,-5.7425,-2.9871,-1.9879,-1.4678,-1.147,-0.92829,-0.76907,-0.64761,-0.55167,-0.47381,-0.40927,-0.35482
-0.75758,-50.432,-5.4574,-2.8679,-1.927,-1.4361,-1.1325,-0.92511,-0.77371,-0.65794,-0.56628,-0.49175,-0.42983,-0.3775
-0.73737,-46.461,-5.0895,-2.7035,-1.8344,-1.3797,-1.0976,-0.90425,-0.76272,-0.65417,-0.568,-0.49775,-0.43925,-0.3897
-0.71717,-41.868,-4.6515,-2.5005,-1.7146,-1.3018,-1.0448,-0.86799,-0.73805,-0.63804,-0.55838,-0.49324,-0.43883,-0.39261
-0.69697,-36.762,-4.1551,-2.2652,-1.5718,-1.2058,-0.97684,-0.81849,-0.70157,-0.61119,-0.53889,-0.47953,-0.42977,-0.38737
-0.67677,-31.247,-3.6115,-2.0034,-1.4099,-1.0946,-0.89603,-0.75776,-0.65504,-0.57515,-0.51091,-0.45789,-0.41324,-0.37503
-0.65657,-25.42,-3.031,-1.7205,-1.2327,-0.97106,-0.80464,-0.68772,-0.60008,-0.53138,-0.47572,-0.42948,-0.39031,-0.35659
-0.63636,-19.371,-2.4233,-1.4216,-1.0435,-0.83771,-0.70481,-0.61012,-0.53824,-0.48123,-0.43456,-0.39543,-0.362,-0.33301
-0.61616,-13.183,-1.7973,-1.1114,-0.84568,-0.69702,-0.5985,-0.52663,-0.47094,-0.42596,-0.38855,-0.35675,-0.32924,-0.30514
-0.59596,-6.9332,-1.1614,-0.79431,-0.64213,-0.55125,-0.48753,-0.43879,-0.39951,-0.36675,-0.33875,-0.3144,-0.29294,-0.27382
-0.57576,-0.69281,-0.52309,-0.4744,-0.43562,-0.40251,-0.3736,-0.34802,-0.3252,-0.30469,-0.28614,-0.26929,-0.2539,-0.23979
-0.55556,5.4732,0.11046,-0.15536,-0.22867,-0.25272,-0.25827,-0.25564,-0.24914,-0.24079,-0.23163,-0.22223,-0.21289,-0.20378
-0.53535,11.505,0.73288,0.15941,-0.023618,-0.10363,-0.14297,-0.16286,-0.17238,-0.17598,-0.17606,-0.17399,-0.17061,-0.16643
-0.51515,17.35,1.3384,0.46682,0.17744,0.043128,-0.029006,-0.070771,-0.095873,-0.11111,-0.12019,-0.12527,-0.1277,-0.12833
-0.49495,22.959,1.9217,0.7641,0.37259,0.18611,0.082432,0.019611,-0.020503,-0.046955,-0.064715,-0.076711,-0.084762,-0.090048
-0.47475,28.289,2.4781,1.0487,0.56013,0.32399,0.19027,0.10738,0.052944,0.015779,-0.010282,-0.028888,-0.042322,-0.052071
-0.45455,33.303,3.0035,1.3185,0.73851,0.45561,0.29357,0.19173,0.12376,0.076462,0.042544,0.017673,-0.00086635,-0.014852
-0.43434,37.966,3.4943,1.5715,0.90641,0.57992,0.39146,0.27193,0.19131,0.13453,0.093251,0.062504,0.03917,0.021201
-0.41414,42.251,3.9473,1.806,1.0626,0.69603,0.48321,0.34736,0.25504,0.18949,0.14139,0.10519,0.077403,0.05573
-0.39394,46.133,4.3599,2.0205,1.2062,0.80316,0.56818,0.41745,0.31447,0.2409,0.18656,0.14536,0.11349,0.088415
-0.37374,49.594,4.7299,2.214,1.3363,0.90065,0.64583,0.48176,0.36919,0.2884,0.22842,0.18271,0.14714,0.11898
-0.35354,52.618,5.0555,2.3854,1.4522,0.98796,0.71571,0.53987,0.41884,0.33166,0.26669,0.21697,0.1781,0.14719
-0.33333,55.193,5.3355,2.5339,1.5534,1.0647,0.77745,0.59149,0.46315,0.37043,0.30112,0.24791,0.20617,0.17284
-0.31313,57.312,5.5689,2.6591,1.6395,1.1305,0.83078,0.63637,0.50189,0.40451,0.33154,0.27536,0.23116,0.19577
-0.29293,58.972,5.7552,2.7606,1.7102,1.1851,0.87552,0.67433,0.5349,0.43375,0.35778,0.29917,0.25296,0.21586
-0.27273,60.171,5.8943,2.8383,1.7654,1.2286,0.91155,0.70526,0.56208,0.45803,0.37976,0.31925,0.27145,0.23301
-0.25253,60.914,5.9864,2.8923,1.8052,1.2607,0.93884,0.72913,0.58338,0.47732,0.39741,0.33554,0.2866,0.24716
-0.23232,61.205,6.032,2.9228,1.8296,1.2816,0.9574,0.74593,0.59879,0.49159,0.41071,0.34802,0.29835,0.25828
-0.21212,61.054,6.0319,2.9301,1.8389,1.2915,0.96736,0.75574,0.60837,0.50088,0.4197,0.3567,0.30672,0.26636
-0.19192,60.473,5.9874,2.9148,1.8334,1.2905,0.96885,0.75869,0.61219,0.50525,0.42441,0.36161,0.31175,0.27143
-0.17172,59.477,5.8997,2.8776,1.8135,1.279,0.96212,0.75493,0.61041,0.50482,0.42494,0.36283,0.31348,0.27353
-0.15152,58.081,5.7707,2.8193,1.7797,1.2573,0.94743,0.74469,0.60318,0.49972,0.4214,0.36046,0.312,0.27275
-0.13131,56.305,5.6023,2.7409,1.7327,1.2259,0.92512,0.72823,0.59073,0.49014,0.41395,0.35463,0.30743,0.26917
-0.11111,54.171,5.3965,2.6435,1.6732,1.1853,0.89556,0.70584,0.57329,0.47628,0.40276,0.34549,0.29989,0.26292
-0.090909,51.701,5.1557,2.5281,1.6018,1.1359,0.85916,0.67787,0.55115,0.45837,0.38803,0.33321,0.28954,0.25412
-0.070707,48.92,4.8824,2.3962,1.5195,1.0785,0.81639,0.64468,0.52461,0.43668,0.36998,0.31799,0.27655,0.24293
-0.050505,45.854,4.5795,2.249,1.4271,1.0135,0.76775,0.60666,0.49401,0.41147,0.34886,0.30003,0.26111,0.22952
-0.030303,42.531,4.2496,2.0879,1.3255,0.94181,0.71375,0.56426,0.45969,0.38307,0.32492,0.27958,0.24342,0.21407
-0.010101,38.98,3.8957,1.9145,1.2157,0.86403,0.65496,0.51791,0.42203,0.35177,0.29845,0.25686,0.2237,0.19677
0.010101,35.231,3.521,1.7304,1.0988,0.78092,0.59196,0.46809,0.38144,0.31793,0.26974,0.23215,0.20218,0.17784
0.030303,31.315,3.1287,1.5371,0.97575,0.69326,0.52535,0.41529,0.33831,0.2819,0.2391,0.20571,0.1791,0.15749
0.050505,27.262,2.7218,1.3363,0.84767,0.60183,0.45574,0.36001,0.29307,0.24403,0.20683,0.17782,0.15471,0.13595
0.070707,23.105,2.3038,1.1296,0.71565,0.50744,0.38377,0.30276,0.24614,0.20469,0.17326,0.14877,0.12926,0.11343
0.090909,18.876,1.878,0.9188,0.58081,0.41092,0.31008,0.24407,0.19798,0.16426,0.13872,0.11884,0.10301,0.090189
0.11111,14.606,1.4477,0.70556,0.44427,0.31308,0.2353,0.18447,0.14902,0.12313,0.10354,0.088325,0.076234,0.066453
0.13131,10.33,1.0163,0.49158,0.30715,0.21474,0.16009,0.12447,0.099698,0.081661,0.068063,0.057529,0.049189,0.042466
0.15152,6.0777,0.58711,0.27856,0.17057,0.11674,0.085097,0.064609,0.050467,0.040249,0.03261,0.026744,0.022142,0.018467
0.17172,1.8817,0.16338,0.068183,0.035623,0.019874,0.010947,0.0054055,0.0017613,-0.00073121,-0.0024827,-0.0037364,-0.0046445,-0.0053062
0.19192,-2.2271,-0.25164,-0.13791,-0.096599,-0.07505,-0.061728,-0.052627,-0.045986,-0.040909,-0.03689,-0.033623,-0.03091,-0.028617
0.21212,-6.2184,-0.65479,-0.33811,-0.22504,-0.16725,-0.13232,-0.10899,-0.092353,-0.07992,-0.070294,-0.062633,-0.0564,-0.051235
0.23232,-10.063,-1.043,-0.53086,-0.34866,-0.25598,-0.20022,-0.16319,-0.13693,-0.11741,-0.10238,-0.090491,-0.080867,-0.072937
0.25253,-13.732,-1.4134,-0.71466,-0.46648,-0.34049,-0.26487,-0.21476,-0.17932,-0.15304,-0.13286,-0.11693,-0.10407,-0.093505
0.27273,-17.199,-1.7631,-0.88806,-0.57756,-0.4201,-0.32571,-0.26325,-0.21914,-0.18648,-0.16144,-0.1417,-0.12579,-0.11273
0.29293,-20.438,-2.0894,-1.0497,-0.68098,-0.49414,-0.38223,-0.30825,-0.25604,-0.21743,-0.18785,-0.16456,-0.1458,-0.13043
0.31313,-23.425,-2.39,-1.1983,-0.77593,-0.562,-0.43394,-0.34934,-0.28968,-0.24559,-0.21184,-0.18528,-0.16391,-0.1464
0.33333,-26.138,-2.6624,-1.3328,-0.86162,-0.6231,-0.48039,-0.38617,-0.31975,-0.2707,-0.23317,-0.20366,-0.17993,-0.16049
0.35354,-28.557,-2.9046,-1.4519,-0.93734,-0.67693,-0.52119,-0.4184,-0.34598,-0.29252,-0.25164,-0.21951,-0.19368,-0.17254
0.37374,-30.664,-3.1146,-1.5549,-1.0025,-0.72303,-0.55595,-0.44573,-0.36811,-0.31083,-0.26705,-0.23266,-0.20503,-0.18242
0.39394,-32.443,-3.291,-1.6408,-1.0565,-0.76099,-0.58438,-0.46792,-0.38593,-0.32546,-0.27925,-0.24297,-0.21383,-0.19001
0.41414,-33.881,-3.4323,-1.709,-1.0989,-0.79048,-0.60621,-0.48474,-0.39926,-0.33624,-0.28811,-0.25032,-0.21999,-0.19521
0.43434,-34.967,-3.5375,-1.7588,-1.1294,-0.81124,-0.62124,-0.49603,-0.40796,-0.34305,-0.29351,-0.25462,-0.22343,-0.19795
0.45455,-35.694,-3.6056,-1.79,-1.1476,-0.82309,-0.62932,-0.50168,-0.41194,-0.34583,-0.29538,-0.25582,-0.22409,-0.19818
0.47475,-36.058,-3.6364,-1.8023,-1.1536,-0.82591,-0.63037,-0.50162,-0.41114,-0.34451,-0.2937,-0.25387,-0.22194,-0.19588
0.49495,-36.056,-3.6297,-1.7956,-1.1471,-0.81969,-0.62437,-0.49584,-0.40555,-0.33911,-0.28846,-0.24877,-0.21699,-0.19105
0.51515,-35.692,-3.5856,-1.7701,-1.1284,-0.8045,-0.6114,-0.4844,-0.39524,-0.32965,-0.2797,-0.24058,-0.20926,-0.18373
0.53535,-34.97,-3.5048,-1.726,-1.0975,-0.7805,-0.59159,-0.46741,-0.38028,-0.31624,-0.26749,-0.22935,-0.19883,-0.17397
0.55556,-33.899,-3.3883,-1.664,-1.055,-0.74797,-0.56514,-0.44504,-0.36085,-0.29901,-0.25197,-0.21519,-0.1858,-0.16187
0.57576,-32.494,-3.2376,-1.5847,-1.0012,-0.70728,-0.53236,-0.41756,-0.33714,-0.27814,-0.23329,-0.19827,-0.1703,-0.14755
0.59596,-30.771,-3.0543,-1.489,-0.93687,-0.6589,-0.49364,-0.38528,-0.30945,-0.25387,-0.21168,-0.17876,-0.15251,-0.13118
0.61616,-28.752,-2.8409,-1.3783,-0.86273,-0.60344,-0.44945,-0.34859,-0.2781,-0.22651,-0.18739,-0.15692,-0.13265,-0.11296
0.63636,-26.462,-2.6001,-1.2539,-0.77977,-0.54161,-0.40035,-0.30797,-0.24351,-0.1964,-0.16075,-0.13302,-0.11097,-0.093126
0.65657,-23.934,-2.335,-1.1174,-0.68911,-0.47426,-0.34703,-0.26398,-0.20615,-0.16396,-0.13211,-0.10739,-0.087785,-0.07195
0.67677,-21.201,-2.0495,-0.97091,-0.59204,-0.40234,-0.29026,-0.21726,-0.16656,-0.12968,-0.10191,-0.080421,-0.063431,-0.049752
0.69697,-18.305,-1.7479,-0.81653,-0.49004,-0.32698,-0.23091,-0.16854,-0.12537,-0.094085,-0.07062,-0.05254,-0.038304,-0.026893
0.71717,-15.291,-1.4349,-0.65679,-0.38478,-0.2494,-0.16997,-0.11864,-0.08328,-0.057795,-0.03879,-0.024234,-0.012846,-0.0037794
0.73737,-12.21,-1.1158,-0.49446,-0.27812,-0.17101,-0.10855,-0.068465,-0.04107,-0.02149,-0.0070198,0.0039542,0.01245,0.019138
0.75758,-9.1185,-0.79676,-0.33262,-0.17211,-0.093327,-0.047865,-0.01904,0.00039557,0.014078,0.024022,0.031424,0.037039,0.04136
0.77778,-6.0782,-0.48418,-0.17466,-0.06901,-0.018051,0.010734,0.028525,0.040167,0.048081,0.053601,0.057518,0.060323,0.062338
0.79798,-3.1574,-0.18524,-0.02428,0.028697,0.052973,0.065781,0.073014,0.077206,0.079614,0.080917,0.081514,0.081647,0.081473
0.81818,-0.42993,0.09224,0.11448,0.11832,0.11774,0.11568,0.1131,0.11038,0.10769,0.1051,0.10263,0.1003,0.098112
0.83838,2.024,0.33983,0.23725,0.19694,0.17406,0.15869,0.14735,0.13847,0.13125,0.12519,0.12001,0.11551,0.11155
0.85859,4.1179,0.54839,0.33931,0.2614,0.21958,0.19295,0.17421,0.16016,0.14913,0.14019,0.13275,0.12645,0.12102
0.87879,5.7585,0.70813,0.41558,0.30833,0.25179,0.21644,0.19202,0.17401,0.1601,0.14899,0.13986,0.13223,0.12572
0.89899,6.8461,0.80852,0.46062,0.33407,0.26796,0.22701,0.199,0.17852,0.16284,0.15041,0.14029,0.13187,0.12475
0.91919,7.2739,0.83831,0.46861,0.33475,0.26519,0.22236,0.19322,0.17205,0.15592,0.1432,0.1329,0.12437,0.11719
0.93939,6.928,0.7855,0.43335,0.30623,0.24041,0.20003,0.17267,0.15286,0.13784,0.12603,0.1165,0.10863,0.10203
0.9596,5.6874,0.63735,0.34824,0.24409,0.1903,0.1574,0.13517,0.11912,0.10697,0.097459,0.089797,0.083491,0.078208
0.9798,3.4234,0.38029,0.20626,0.14367,0.1114,0.091706,0.078424,0.068856,0.061632,0.055983,0.051444,0.047715,0.044597
1,-5.5511e-17,3.3307e-16,-5.5511e-17,5.5511e-17,-1.1102e-16,5.5511e-17,0,-1.1102e-16,-1.1102e-16,-1.1102e-16,-5.5511e-17,0,0


==> Figs/data/FRqDGp4_hl_positive.csv <==
x,h1,h2,h3,h4,h5,h6,h7,h8,h9,h10,h11,h12,h13
-1,1,1,1,1,1,1,1,1,1,1,1,1,1
-0.9798,0.76242,0.77389,0.78372,0.79224,0.7997,0.80629,0.81215,0.81739,0.82211,0.82638,0.83026,0.83381,0.83707
-0.9596,0.55334,0.57443,0.59253,0.60822,0.62197,0.63411,0.64491,0.65459,0.6633,0.67118,0.67836,0.68491,0.69093
-0.93939,0.37072,0.39974,0.42466,0.44629,0.46524,0.48199,0.49689,0.51024,0.52227,0.53317,0.54309,0.55215,0.56047
-0.91919,0.21261,0.24801,0.27843,0.30485,0.32801,0.34848,0.36672,0.38306,0.39779,0.41114,0.4233,0.43441,0.44461
-0.89899,0.077134,0.11751,0.15221,0.18237,0.20883,0.23224,0.25309,0.27179,0.28866,0.30396,0.31789,0.33063,0.34233
-0.87879,-0.037482,0.0065606,0.04445,0.077402,0.10633,0.13194,0.15477,0.17526,0.19374,0.21052,0.2258,0.23979,0.25264
-0.85859,-0.13295,-0.086411,-0.046337,-0.011457,0.019189,0.046336,0.070556,0.092304,0.11194,0.12977,0.14603,0.16091,0.1746
-0.83838,-0.21091,-0.16292,-0.12157,-0.085538,-0.053855,-0.025766,-0.0006859,0.021851,0.042217,0.060716,0.077596,0.093062,0.10729
-0.81818,-0.27289,-0.22442,-0.18259,-0.14611,-0.114,-0.085508,-0.060043,-0.037142,-0.01643,0.0023974,0.019589,0.035352,0.04986
-0.79798,-0.3204,-0.27227,-0.23069,-0.19439,-0.16239,-0.13398,-0.10855,-0.085664,-0.064947,-0.046099,-0.028875,-0.01307,0.0014877
-0.77778,-0.35482,-0.30779,-0.2671,-0.23152,-0.20012,-0.1722,-0.1472,-0.12466,-0.10424,-0.085643,-0.068634,-0.053012,-0.038612
-0.75758,-0.3775,-0.33222,-0.29297,-0.2586,-0.22822,-0.20117,-0.17691,-0.15502,-0.13516,-0.11706,-0.10048,-0.085245,-0.071184
-0.73737,-0.3897,-0.34672,-0.3094,-0.27666,-0.24768,-0.22182,-0.19859,-0.1776,-0.15854,-0.14114,-0.12518,-0.1105,-0.096937
-0.71717,-0.39261,-0.35243,-0.31745,-0.28669,-0.25941,-0.23502,-0.21307,-0.19321,-0.17514,-0.15862,-0.14345,-0.12947,-0.11654
-0.69697,-0.38737,-0.35038,-0.31809,-0.28962,-0.2643,-0.24161,-0.22115,-0.2026,-0.18569,-0.1702,-0.15596,-0.14281,-0.13064
-0.67677,-0.37503,-0.34157,-0.31225,-0.28631,-0.26317,-0.24238,-0.22359,-0.2065,-0.19088,-0.17656,-0.16335,-0.15114,-0.13982
-0.65657,-0.35659,-0.32692,-0.3008,-0.2776,-0.25681,-0.23808,-0.22108,-0.20558,-0.19138,-0.17831,-0.16624,-0.15506,-0.14466
-0.63636,-0.33301,-0.30732,-0.28457,-0.26425,-0.24596,-0.22939,-0.2143,-0.20048,-0.18778,-0.17605,-0.16519,-0.1551,-0.14569
-0.61616,-0.30514,-0.28358,-0.26432,-0.24699,-0.23128,-0.21697,-0.20386,-0.1918,-0.18066,-0.17034,-0.16074,-0.15178,-0.14341
-0.59596,-0.27382,-0.25647,-0.24078,-0.2265,-0.21344,-0.20144,-0.19036,-0.1801,-0.17057,-0.16168,-0.15338,-0.1456,-0.13829
-0.57576,-0.23979,-0.22669,-0.2146,-0.20341,-0.19302,-0.18336,-0.17434,-0.1659,-0.158,-0.15057,-0.14358,-0.137,-0.13078
-0.55556,-0.20378,-0.19491,-0.18641,-0.1783,-0.17059,-0.16326,-0.1563,-0.14969,-0.14342,-0.13746,-0.13179,-0.1264,-0.12127
-0.53535,-0.16643,-0.16173,-0.15678,-0.15172,-0.14665,-0.14163,-0.13671,-0.13192,-0.12726,-0.12275,-0.1184,-0.1142,-0.11016
-0.51515,-0.12833,-0.12772,-0.12623,-0.12416,-0.12168,-0.11893,-0.11601,-0.113,-0.10993,-0.10686,-0.10379,-0.10077,-0.097793
-0.49495,-0.090048,-0.093384,-0.095264,-0.096081,-0.096115,-0.095571,-0.0946,-0.093314,-0.091796,-0.090113,-0.088311,-0.086429,-0.084496
-0.47475,-0.052071,-0.059199,-0.064307,-0.067904,-0.070356,-0.071933,-0.072836,-0.073218,-0.073194,-0.072854,-0.072269,-0.071492,-0.070567
-0.45455,-0.014852,-0.025584,-0.033763,-0.040007,-0.044763,-0.048363,-0.051055,-0.053029,-0.054432,-0.055378,-0.055957,-0.056238,-0.05628
-0.43434,0.021201,0.0070793,-0.0039928,-0.012732,-0.019662,-0.025172,-0.029555,-0.033036,-0.035791,-0.037955,-0.039638,-0.040924,-0.041883
-0.41414,0.05573,0.038451,0.024683,0.013615,0.004655,-0.0026405,-0.0086062,-0.0135,-0.017521,-0.020829,-0.023548,-0.025778,-0.027601
-0.39394,0.088415,0.068231,0.051979,0.038764,0.027928,0.018982,0.011551,0.0053492,0.00015222,-0.0042168,-0.0078989,-0.011007,-0.013634
-0.37374,0.11898,0.096159,0.077648,0.062476,0.04993,0.039475,0.030705,0.023306,0.017031,0.011688,0.0071211,0.0032051,-0.00016164
-0.35354,0.14719,0.12201,0.10147,0.084547,0.070463,0.058651,0.048672,0.040191,0.032943,0.026717,0.021348,0.016698,0.012659
-0.33333,0.17284,0.14559,0.12328,0.1048,0.089359,0.076345,0.065295,0.055852,0.047737,0.040725,0.034638,0.029333,0.024691
-0.31313,0.19577,0.16675,0.1429,0.12309,0.10648,0.092421,0.08044,0.07016,0.061287,0.053587,0.046872,0.04099,0.035818
-0.29293,0.21586,0.18536,0.16024,0.13931,0.12171,0.10677,0.094,0.083008,0.073489,0.065201,0.057947,0.051571,0.045942
-0.27273,0.23301,0.20134,0.17519,0.15336,0.13496,0.1193,0.10589,0.094312,0.08426,0.075484,0.067783,0.060994,0.054983
-0.25253,0.24716,0.21462,0.1877,0.16519,0.14617,0.12996,0.11604,0.10401,0.093537,0.084375,0.076317,0.069196,0.062878
-0.23232,0.25828,0.22516,0.19772,0.17474,0.15529,0.1387,0.12442,0.11205,0.10128,0.091828,0.083503,0.076134,0.069582
-0.21212,0.26636,0.23295,0.20525,0.18201,0.16232,0.14549,0.131,0.11843,0.10745,0.097816,0.089314,0.081776,0.075064
-0.19192,0.27143,0.23803,0.21029,0.18701,0.16725,0.15035,0.13577,0.12312,0.11205,0.10233,0.093737,0.08611,0.079309
-0.17172,0.27353,0.24041,0.21289,0.18975,0.17011,0.15329,0.13876,0.12614,0.11509,0.10537,0.096774,0.089135,0.082316
-0.15152,0.27275,0.24018,0.21309,0.1903,0.17093,0.15433,0.13999,0.12751,0.11658,0.10696,0.098442,0.090865,0.084096
-0.13131,0.26917,0.2374,0.21096,0.18871,0.16978,0.15354,0.13951,0.12728,0.11657,0.10713,0.098772,0.091328,0.084673
-0.11111,0.26292,0.23219,0.20661,0.18506,0.16673,0.15099,0.13737,0.12551,0.11511,0.10594,0.097805,0.090562,0.084083
-0.090909,0.25412,0.22467,0.20013,0.17946,0.16186,0.14674,0.13366,0.12225,0.11225,0.10342,0.095594,0.088617,0.082371
-0.070707,0.24293,0.21497,0.19166,0.17201,0.15528,0.1409,0.12846,0.1176,0.10807,0.099665,0.092204,0.085552,0.079595
-0.050505,0.22952,0.20324,0.18132,0.16285,0.14711,0.13358,0.12186,0.11164,0.10266,0.094741,0.087709,0.081437,0.075819
-0.030303,0.21407,0.18964,0.16928,0.1521,0.13746,0.12488,0.11398,0.10447,0.096114,0.088738,0.08219,0.076349,0.071115
-0.010101,0.19677,0.17437,0.15568,0.13991,0.12648,0.11493,0.10493,0.096193,0.088525,0.081752,0.075738,0.070373,0.065565
0.010101,0.17784,0.15759,0.1407,0.12645,0.11431,0.10387,0.09483,0.086938,0.080007,0.073886,0.06845,0.063601,0.059256
0.030303,0.15749,0.13951,0.12452,0.11188,0.10111,0.091845,0.083822,0.076822,0.070676,0.065248,0.06043,0.056131,0.05228
0.050505,0.13595,0.12034,0.10733,0.096362,0.08702,0.078992,0.07204,0.065976,0.060653,0.055954,0.051784,0.048065,0.044735
0.070707,0.11343,0.10028,0.089317,0.080081,0.07222,0.065468,0.059625,0.054532,0.050064,0.046122,0.042626,0.03951,0.036721
0.090909,0.090189,0.07954,0.070677,0.063216,0.056872,0.05143,0.046724,0.042627,0.039037,0.035874,0.033071,0.030576,0.028345
0.11111,0.066453,0.058345,0.05161,0.045951,0.041147,0.037035,0.033486,0.030403,0.027706,0.025334,0.023237,0.021374,0.019712
0.13131,0.042466,0.036913,0.032317,0.02847,0.025218,0.022445,0.020061,0.017999,0.016202,0.014629,0.013244,0.01202,0.010932
0.15152,0.018467,0.015461,0.012999,0.010961,0.0092567,0.00782,0.0066,0.0055572,0.0046606,0.0038858,0.0032131,0.0026265,0.0021131
0.17172,-0.0053062,-0.0057924,-0.0061434,-0.0063929,-0.0065654,-0.0066791,-0.0067474,-0.0067803,-0.0067858,-0.0067699,-0.0067372,-0.0066914,-0.0066355
0.19192,-0.028617,-0.026633,-0.024914,-0.023409,-0.022079,-0.020894,-0.019832,-0.018874,-0.018005,-0.017213,-0.016488,-0.015821,-0.015206
0.21212,-0.051235,-0.04685,-0.043119,-0.039907,-0.037117,-0.03467,-0.032509,-0.030587,-0.028867,-0.02732,-0.025921,-0.02465,-0.023491
0.23232,-0.072937,-0.066239,-0.060569,-0.055715,-0.051517,-0.047855,-0.044636,-0.041786,-0.039247,-0.036972,-0.034925,-0.033072,-0.031389
0.25253,-0.093505,-0.084602,-0.077084,-0.070664,-0.065125,-0.060304,-0.056075,-0.052341,-0.049021,-0.046054,-0.043388,-0.040981,-0.038799
0.27273,-0.11273,-0.10175,-0.092491,-0.084593,-0.077789,-0.071876,-0.066697,-0.062129,-0.058074,-0.054454,-0.051205,-0.048277,-0.045625
0.29293,-0.13043,-0.11751,-0.10662,-0.09735,-0.089369,-0.08244,-0.076376,-0.071033,-0.066294,-0.062068,-0.058279,-0.054865,-0.051777
0.31313,-0.1464,-0.1317,-0.11933,-0.10879,-0.099733,-0.091872,-0.084998,-0.078944,-0.07358,-0.068798,-0.064514,-0.060658,-0.057171
0.33333,-0.16049,-0.14418,-0.13047,-0.11879,-0.10876,-0.10006,-0.092455,-0.085763,-0.079835,-0.074555,-0.069827,-0.065573,-0.061728
0.35354,-0.17254,-0.15481,-0.13991,-0.12723,-0.11634,-0.1069,-0.098652,-0.091398,-0.084976,-0.079257,-0.07414,-0.069537,-0.06538
0.37374,-0.18242,-0.16347,-0.14754,-0.134,-0.12237,-0.1123,-0.1035,-0.095769,-0.088925,-0.082834,-0.077385,-0.072486,-0.068063
0.39394,-0.19001,-0.17004,-0.15326,-0.13901,-0.12678,-0.11618,-0.10694,-0.098809,-0.09162,-0.085224,-0.079504,-0.074365,-0.069726
0.41414,-0.19521,-0.17444,-0.157,-0.14219,-0.12949,-0.11849,-0.10889,-0.10046,-0.093007,-0.086378,-0.080452,-0.07513,-0.070328
0.43434,-0.19795,-0.17661,-0.15869,-0.14349,-0.13045,-0.11917,-0.10933,-0.10069,-0.093048,-0.08626,-0.080194,-0.074748,-0.069837
0.45455,-0.19818,-0.17649,-0.1583,-0.14286,-0.12963,-0.11819,-0.10821,-0.099454,-0.091719,-0.084846,-0.078708,-0.073199,-0.068233
0.47475,-0.19588,-0.17408,-0.1558,-0.1403,-0.12702,-0.11553,-0.10553,-0.096757,-0.089009,-0.082128,-0.075985,-0.070475,-0.065511
0.49495,-0.19105,-0.16937,-0.1512,-0.1358,-0.12261,-0.11122,-0.1013,-0.092601,-0.084925,-0.078112,-0.072033,-0.066584,-0.061677
0.51515,-0.18373,-0.16239,-0.14453,-0.12939,-0.11644,-0.10526,-0.095534,-0.087009,-0.07949,-0.072821,-0.066875,-0.061547,-0.056753
0.53535,-0.17397,-0.15321,-0.13584,-0.12113,-0.10856,-0.097714,-0.088283,-0.080024,-0.072746,-0.066295,-0.060547,-0.055402,-0.050774
0.55556,-0.16187,-0.1419,-0.12521,-0.1111,-0.099036,-0.088641,-0.079611,-0.07171,-0.064753,-0.058592,-0.053108,-0.048202,-0.043794
0.57576,-0.14755,-0.12859,-0.11276,-0.099384,-0.087968,-0.078137,-0.069606,-0.06215,-0.055592,-0.04979,-0.04463,-0.04002,-0.035882
0.59596,-0.13118,-0.11343,-0.098625,-0.086129,-0.075478,-0.066319,-0.05838,-0.051451,-0.045363,-0.039985,-0.035208,-0.030945,-0.027124
0.61616,-0.11296,-0.096601,-0.082974,-0.071491,-0.06172,-0.053329,-0.046069,-0.039741,-0.034191,-0.029296,-0.024955,-0.021087,-0.017626
0.63636,-0.093126,-0.07832,-0.066012,-0.055662,-0.046871,-0.039338,-0.032832,-0.027174,-0.022222,-0.017862,-0.014005,-0.010576,-0.0075131
0.65657,-0.07195,-0.058845,-0.047978,-0.038863,-0.031141,-0.024542,-0.018858,-0.013927,-0.0096245,-0.0058475,-0.0025148,0.00043973,0.0030704
0.67677,-0.049752,-0.038469,-0.029144,-0.02135,-0.01477,-0.009168,-0.0043605,-0.00020659,0.0034048,0.0065623,0.009337,0.011787,0.013959
0.69697,-0.026893,-0.017525,-0.0098205,-0.0034126,0.0019687,0.0065264,0.010416,0.013758,0.016646,0.019156,0.021348,0.02327,0.024964
0.71717,-0.0037794,0.0036116,0.0096451,0.014624,0.018771,0.022253,0.025199,0.027705,0.02985,0.031696,0.03329,0.034672,0.035875
0.73737,0.019138,0.024525,0.028865,0.032398,0.035296,0.037692,0.039683,0.041347,0.042744,0.043919,0.044911,0.04575,0.04646
0.75758,0.04136,0.044754,0.047412,0.049509,0.051169,0.052488,0.053535,0.054365,0.055021,0.055535,0.055932,0.056235,0.056459
0.77778,0.062338,0.063792,0.064815,0.065517,0.065977,0.066251,0.066384,0.066408,0.066348,0.066223,0.066047,0.065833,0.06559
0.79798,0.081473,0.081087,0.080561,0.079944,0.079268,0.078558,0.077829,0.077094,0.076361,0.075636,0.074922,0.074224,0.073542
0.81818,0.098112,0.096037,0.094091,0.092267,0.090554,0.088945,0.087432,0.086007,0.084663,0.083394,0.082194,0.081058,0.079981
0.83838,0.11155,0.10799,0.1048,0.10192,0.099304,0.096913,0.094719,0.092696,0.090824,0.089086,0.087468,0.085957,0.084542
0.85859,0.12102,0.11625,0.11204,0.1083,0.10494,0.10192,0.099178,0.096676,0.094382,0.092271,0.090321,0.088514,0.086833
0.87879,0.12572,0.12005,0.1151,0.11074,0.10686,0.10339,0.10026,0.097425,0.09484,0.092473,0.090298,0.088291,0.086432
0.89899,0.12475,0.11858,0.11323,0.10854,0.10439,0.1007,0.097379,0.094383,0.091663,0.089183,0.08691,0.084819,0.082889
0.91919,0.11719,0.11099,0.10564,0.10096,0.096841,0.093179,0.089903,0.086954,0.084284,0.081854,0.079634,0.077596,0.075719
0.93939,0.10203,0.09635,0.091456,0.087194,0.083448,0.080127,0.077163,0.074499,0.072093,0.069908,0.067915,0.066089,0.06441
0.9596,0.078208,0.073675,0.069777,0.066389,0.063417,0.060787,0.058444,0.056342,0.054446,0.052727,0.051161,0.049729,0.048413
0.9798,0.044597,0.041926,0.039633,0.037643,0.0359,0.03436,0.03299,0.031763,0.030657,0.029656,0.028745,0.027912,0.027148
1,0,0,-1.1102e-16,0,1.1102e-16,5.5511e-17,0,5.5511e-17,5.5511e-17,0,0,2.2204e-16,0


==> Figs/data/Q_fit.csv <==
x,q1,q2,q3,q4
-0.4,1.8024,1.8697,1.9229,1.8575
-0.39598,1.8044,1.8927,1.8821,1.8423
-0.39196,1.8053,1.9114,1.8457,1.8296
-0.38794,1.8051,1.9264,1.8136,1.8191
-0.38392,1.8041,1.938,1.7857,1.8107
-0.3799,1.8024,1.9466,1.7617,1.804
-0.37588,1.8,1.9524,1.7415,1.7989
-0.37186,1.7972,1.9559,1.7247,1.7952
-0.36784,1.7939,1.9574,1.7113,1.7928
-0.36382,1.7904,1.957,1.7009,1.7914
-0.3598,1.7867,1.9552,1.6933,1.7909
-0.35578,1.7829,1.9521,1.6883,1.7912
-0.35176,1.779,1.948,1.6857,1.7921
-0.34774,1.7751,1.9431,1.6851,1.7936
-0.34372,1.7713,1.9376,1.6864,1.7955
-0.3397,1.7676,1.9316,1.6893,1.7977
-0.33568,1.7641,1.9254,1.6935,1.8002
-0.33166,1.7608,1.9191,1.699,1.8029
-0.32764,1.7577,1.9128,1.7053,1.8056
-0.32362,1.7549,1.9067,1.7124,1.8084
-0.3196,1.7524,1.9008,1.72,1.8112
-0.31558,1.7501,1.8952,1.728,1.8139
-0.31156,1.7482,1.8901,1.7361,1.8166
-0.30754,1.7466,1.8855,1.7443,1.8191
-0.30352,1.7454,1.8815,1.7523,1.8215
-0.2995,1.7445,1.878,1.76,1.8238
-0.29548,1.7439,1.8752,1.7674,1.8258
-0.29146,1.7436,1.8731,1.7742,1.8277
-0.28744,1.7437,1.8717,1.7804,1.8294
-0.28342,1.7441,1.871,1.786,1.831
-0.2794,1.7448,1.871,1.7909,1.8323
-0.27538,1.7458,1.8717,1.795,1.8335
-0.27136,1.7471,1.8732,1.7983,1.8345
-0.26734,1.7487,1.8753,1.8008,1.8354
-0.26332,1.7505,1.8781,1.8024,1.8361
-0.2593,1.7525,1.8815,1.8033,1.8367
-0.25528,1.7548,1.8856,1.8034,1.8373
-0.25126,1.7572,1.8902,1.8027,1.8377
-0.24724,1.7598,1.8954,1.8013,1.8381
-0.24322,1.7626,1.9011,1.7992,1.8385
-0.2392,1.7656,1.9072,1.7966,1.8388
-0.23518,1.7686,1.9138,1.7934,1.8392
-0.23116,1.7717,1.9207,1.7897,1.8395
-0.22714,1.775,1.928,1.7857,1.8399
-0.22312,1.7782,1.9355,1.7814,1.8404
-0.2191,1.7816,1.9432,1.7768,1.841
-0.21508,1.7849,1.9512,1.7722,1.8417
-0.21106,1.7882,1.9592,1.7674,1.8425
-0.20704,1.7916,1.9673,1.7628,1.8434
-0.20302,1.7948,1.9754,1.7582,1.8445
-0.19899,1.7981,1.9836,1.7539,1.8457
-0.19497,1.8013,1.9916,1.7498,1.8472
-0.19095,1.8044,1.9995,1.7461,1.8488
-0.18693,1.8074,2.0073,1.7428,1.8506
-0.18291,1.8104,2.0149,1.74,1.8526
-0.17889,1.8132,2.0222,1.7377,1.8548
-0.17487,1.8159,2.0293,1.736,1.8572
-0.17085,1.8185,2.036,1.7349,1.8598
-0.16683,1.821,2.0425,1.7344,1.8626
-0.16281,1.8233,2.0485,1.7346,1.8656
-0.15879,1.8255,2.0542,1.7354,1.8688
-0.15477,1.8276,2.0594,1.7369,1.8722
-0.15075,1.8295,2.0642,1.739,1.8757
-0.14673,1.8313,2.0686,1.7417,1.8794
-0.14271,1.8329,2.0725,1.7451,1.8833
-0.13869,1.8345,2.0759,1.749,1.8873
-0.13467,1.8359,2.0788,1.7534,1.8914
-0.13065,1.8372,2.0813,1.7583,1.8956
-0.12663,1.8384,2.0832,1.7636,1.8999
-0.12261,1.8395,2.0847,1.7692,1.9043
-0.11859,1.8405,2.0857,1.7751,1.9087
-0.11457,1.8414,2.0862,1.7812,1.9131
-0.11055,1.8423,2.0862,1.7873,1.9176
-0.10653,1.8432,2.0859,1.7936,1.922
-0.10251,1.844,2.085,1.7997,1.9263
-0.098492,1.8448,2.0838,1.8057,1.9306
-0.094472,1.8456,2.0821,1.8115,1.9348
-0.090452,1.8465,2.0801,1.817,1.9389
-0.086432,1.8474,2.0778,1.8221,1.9428
-0.082412,1.8484,2.0751,1.8267,1.9466
-0.078392,1.8495,2.0722,1.8308,1.9502
-0.074372,1.8507,2.069,1.8343,1.9536
-0.070352,1.8521,2.0656,1.8371,1.9568
-0.066332,1.8537,2.062,1.8391,1.9597
-0.062312,1.8554,2.0583,1.8404,1.9624
-0.058291,1.8574,2.0545,1.8409,1.9648
-0.054271,1.8597,2.0506,1.8405,1.9669
-0.050251,1.8622,2.0466,1.8393,1.9688
-0.046231,1.8651,2.0427,1.8372,1.9703
-0.042211,1.8683,2.0389,1.8343,1.9716
-0.038191,1.8719,2.0351,1.8305,1.9725
-0.034171,1.876,2.0315,1.8259,1.9731
-0.030151,1.8804,2.0281,1.8205,1.9734
-0.026131,1.8854,2.0249,1.8143,1.9735
-0.022111,1.8908,2.0219,1.8076,1.9732
-0.01809,1.8968,2.0193,1.8002,1.9726
-0.01407,1.9034,2.0171,1.7923,1.9718
-0.01005,1.9105,2.0152,1.784,1.9707
-0.0060302,1.9183,2.0138,1.7754,1.9694
-0.0020101,1.9267,2.0128,1.7667,1.9679
0.0020101,1.9359,2.0124,1.7579,1.9662
0.0060302,1.9457,2.0125,1.7492,1.9644
0.01005,1.9564,2.0132,1.7407,1.9625
0.01407,1.9678,2.0145,1.7327,1.9605
0.01809,1.98,2.0165,1.7251,1.9585
0.022111,1.993,2.0191,1.7183,1.9565
0.026131,2.0069,2.0225,1.7124,1.9547
0.030151,2.0217,2.0266,1.7075,1.9529
0.034171,2.0374,2.0316,1.7039,1.9514
0.038191,2.0541,2.0373,1.7016,1.9501
0.042211,2.0717,2.0438,1.7009,1.9492
0.046231,2.0903,2.0512,1.702,1.9487
0.050251,2.1099,2.0595,1.705,1.9487
0.054271,2.1305,2.0686,1.71,1.9492
0.058291,2.1521,2.0787,1.7173,1.9504
0.062312,2.1748,2.0897,1.7269,1.9523
0.066332,2.1986,2.1016,1.739,1.9551
0.070352,2.2235,2.1144,1.7538,1.9587
0.074372,2.2495,2.1282,1.7714,1.9634
0.078392,2.2766,2.143,1.7918,1.9691
0.082412,2.3048,2.1587,1.8152,1.9761
0.086432,2.3341,2.1754,1.8417,1.9843
0.090452,2.3645,2.1931,1.8713,1.9939
0.094472,2.3961,2.2118,1.9042,2.0051
0.098492,2.4288,2.2314,1.9402,2.0179
0.10251,2.4627,2.252,1.9795,2.0323
0.10653,2.4977,2.2735,2.0221,2.0486
0.11055,2.5338,2.296,2.068,2.0668
0.11457,2.5711,2.3195,2.1171,2.0871
0.11859,2.6094,2.3439,2.1695,2.1095
0.12261,2.6489,2.3692,2.2251,2.1341
0.12663,2.6895,2.3955,2.2837,2.1611
0.13065,2.7312,2.4227,2.3455,2.1905
0.13467,2.7739,2.4507,2.4101,2.2225
0.13869,2.8177,2.4797,2.4777,2.2571
0.14271,2.8625,2.5096,2.548,2.2945
0.14673,2.9084,2.5403,2.6208,2.3347
0.15075,2.9552,2.5718,2.6962,2.3778
0.15477,3.003,2.6042,2.7739,2.4239
0.15879,3.0517,2.6374,2.8537,2.4731
0.16281,3.1014,2.6715,2.9356,2.5254
0.16683,3.1519,2.7063,3.0192,2.581
0.17085,3.2033,2.7418,3.1046,2.6399
0.17487,3.2555,2.7782,3.1914,2.7021
0.17889,3.3085,2.8153,3.2795,2.7677
0.18291,3.3622,2.8531,3.3687,2.8367
0.18693,3.4167,2.8916,3.4588,2.9092
0.19095,3.4718,2.9308,3.5497,2.9851
0.19497,3.5276,2.9708,3.6411,3.0646
0.19899,3.5839,3.0114,3.733,3.1476
0.20302,3.6408,3.0526,3.825,3.2341
0.20704,3.6982,3.0945,3.917,3.3241
0.21106,3.7561,3.1371,4.009,3.4176
0.21508,3.8143,3.1803,4.1007,3.5145
0.2191,3.873,3.2241,4.1919,3.6148
0.22312,3.9319,3.2685,4.2826,3.7184
0.22714,3.9912,3.3135,4.3726,3.8253
0.23116,4.0506,3.359,4.4619,3.9354
0.23518,4.1103,3.4052,4.5502,4.0485
0.2392,4.1701,3.452,4.6376,4.1647
0.24322,4.2299,3.4993,4.7239,4.2836
0.24724,4.2898,3.5471,4.8092,4.4053
0.25126,4.3497,3.5955,4.8932,4.5295
0.25528,4.4095,3.6444,4.976,4.6561
0.2593,4.4692,3.6939,5.0576,4.7849
0.26332,4.5288,3.7439,5.1379,4.9157
0.26734,4.5882,3.7944,5.217,5.0483
0.27136,4.6474,3.8454,5.2949,5.1824
0.27538,4.7063,3.8968,5.3715,5.3178
0.2794,4.7649,3.9488,5.4469,5.4542
0.28342,4.8231,4.0012,5.5211,5.5914
0.28744,4.881,4.054,5.5942,5.729
0.29146,4.9385,4.1073,5.6663,5.8668
0.29548,4.9955,4.161,5.7373,6.0043
0.2995,5.0521,4.2151,5.8074,6.1413
0.30352,5.1082,4.2695,5.8767,6.2773
0.30754,5.1638,4.3242,5.9451,6.4121
0.31156,5.2189,4.3793,6.0127,6.5451
0.31558,5.2735,4.4346,6.0798,6.676
0.3196,5.3276,4.4901,6.1462,6.8042
0.32362,5.3811,4.5458,6.2121,6.9295
0.32764,5.4342,4.6016,6.2775,7.0512
0.33166,5.4868,4.6575,6.3425,7.1689
0.33568,5.5388,4.7134,6.4072,7.2821
0.3397,5.5905,4.7693,6.4715,7.3902
0.34372,5.6417,4.825,6.5356,7.4927
0.34774,5.6925,4.8805,6.5994,7.5891
0.35176,5.743,4.9357,6.663,7.6788
0.35578,5.7932,4.9905,6.7264,7.7611
0.3598,5.8432,5.0448,6.7895,7.8355
0.36382,5.893,5.0986,6.8524,7.9013
0.36784,5.9428,5.1515,6.9149,7.958
0.37186,5.9926,5.2036,6.9771,8.0048
0.37588,6.0426,5.2547,7.0389,8.0411
0.3799,6.0928,5.3047,7.1002,8.0662
0.38392,6.1434,5.3533,7.161,8.0794
0.38794,6.1944,5.4004,7.221,8.0801
0.39196,6.2461,5.4458,7.2802,8.0675
0.39598,6.2986,5.4893,7.3384,8.0408
0.4,6.3521,5.5308,7.3956,7.9994


==> Figs/data/bf240_sd50.csv <==
f,P,Pdb
1,2.2236e-05,-46.529
2,0.00012461,-33.024
3,0.00038529,-24.6
4,0.001045,-17.768
5,0.0020767,-12.847
6,0.0035458,-8.9398
7,0.0052479,-5.8982
8,0.0072929,-3.3092
9,0.0093308,-1.216
10,0.011197,0.49103
11,0.013137,2.0127
12,0.013873,3.0053
13,0.014232,3.8114
14,0.013603,4.2588
15,0.01288,4.6209
16,0.011528,4.6999
17,0.0094864,4.38
18,0.0080499,4.1633
19,0.0066643,3.8126
20,0.0054106,3.3531
21,0.0050515,3.4786
22,0.0030813,1.7358
23,0.0032525,2.3567
24,0.0028549,2.1601
25,0.0026793,2.2389
26,0.0022489,1.8191
27,0.0023399,2.3193
28,0.0019252,1.7878
29,0.0016769,1.4931
30,0.0018132,2.127
31,0.0017571,2.2751
32,0.0016055,2.1592
33,0.0012792,1.4396
34,0.0013269,1.858
35,0.0011056,1.3174
36,0.0011044,1.5572
37,0.0012095,2.1902
38,0.0012039,2.4017
39,0.001053,2.0455
40,0.00087835,1.4779
41,0.00092802,1.9312
42,0.00075964,1.271
43,0.00078041,1.5926
44,0.0006391,0.92477
45,0.00077376,1.9503
46,0.0006326,1.2664
47,0.00059543,1.1903
48,0.00057241,1.2019
49,0.00057769,1.4209
50,0.00056318,1.4859
51,0.00049017,1.0548
52,0.00045962,0.94403
53,0.00043175,0.83787
54,0.00044123,1.0945
55,0.00042864,1.1282
56,0.00038943,0.86806
57,0.00041532,1.3013
58,0.00047111,1.9998
59,0.00036464,1.0357
60,0.00037029,1.2485
61,0.00032051,0.76499
62,0.00036552,1.477
63,0.0003163,0.98781
64,0.00024337,-0.01377
65,0.00032522,1.3801
66,0.00029915,1.1498
67,0.00025595,0.60303
68,0.00026751,0.92357
69,0.00023584,0.50321
70,0.00026432,1.1233
71,0.00026651,1.2822
72,0.000249,1.1087
73,0.00027719,1.6942
74,0.00018357,0.022597
75,0.00020726,0.66648
76,0.00024135,1.4427
77,0.00023638,1.4659
78,0.00018027,0.40115
79,0.00019278,0.80307
80,0.00017906,0.59183
81,0.00017344,0.56112
82,0.00018359,0.91478
83,0.00019413,1.2624
84,0.00019834,1.4597
85,0.0001713,0.92602
86,0.00016353,0.82607
87,0.00015888,0.80109
88,0.000176,1.3447
89,0.00015338,0.8455
90,0.00013669,0.44236
91,0.00013769,0.56996
92,0.00015271,1.1143
93,0.00013751,0.75303
94,0.00011861,0.20384
95,0.00013607,0.89225
96,0.00014391,1.2262
97,0.00014324,1.2959
98,0.00014016,1.2906
99,0.00013997,1.3732
100,0.00011719,0.68902
101,0.00011985,0.87289
102,0.00011822,0.89879
103,0.00011252,0.76911
104,0.00012513,1.3144
105,0.00010982,0.83051
106,0.0001097,0.90809
107,0.00013346,1.8413
108,0.00010921,1.0512
109,0.00011481,1.3483
110,0.00011512,1.4393
111,9.8306e-05,0.83225
112,0.00010786,1.3128
113,9.963e-05,1.0455
114,0.00010051,1.1603
115,0.00010246,1.3194
116,0.00010017,1.2966
117,0.00010014,1.3696
118,9.8737e-05,1.3824
119,8.3493e-05,0.72742
120,9.5738e-05,1.3945
121,9.7525e-05,1.5469
122,0.00010664,2.0064
123,9.84e-05,1.728
124,9.5065e-05,1.6486
125,8.8165e-05,1.3912
126,9.0224e-05,1.5606
127,8.2314e-05,1.2308
128,8.4751e-05,1.4256
129,8.5391e-05,1.5259
130,7.5828e-05,1.0772
131,8.5963e-05,1.6886
132,7.8301e-05,1.3492
133,8.3251e-05,1.6809
134,0.00010151,2.6074
135,7.9823e-05,1.628
136,9.6095e-05,2.4978
137,7.8178e-05,1.6653
138,7.4125e-05,1.4972
139,8.0211e-05,1.9027
140,8.4598e-05,2.1962
141,8.5087e-05,2.283
142,8.1347e-05,2.1492
143,9.8325e-05,3.0333
144,7.7173e-05,2.0419
145,8.0367e-05,2.2781
146,7.445e-05,2.0057
147,8.7462e-05,2.7646
148,7.5621e-05,2.1917
149,8.0236e-05,2.5074
150,7.6102e-05,2.3358
151,6.7109e-05,1.8474
152,7.7668e-05,2.5393
153,7.3749e-05,2.3714
154,9.08e-05,3.3313
155,8.246e-05,2.969
156,7.7105e-05,2.7333
157,9.1507e-05,3.5325
158,7.7613e-05,2.8725
159,7.9944e-05,3.0558
160,8.1211e-05,3.1785
161,7.5128e-05,2.8946
162,8.1622e-05,3.3084
163,7.5283e-05,3.0107
164,8.9933e-05,3.8361
165,6.6627e-05,2.5862
166,7.9124e-05,3.3852
167,6.8121e-05,2.7872
168,6.9374e-05,2.9182
169,7.2572e-05,3.1654
170,8.105e-05,3.6965
171,8.4348e-05,3.9207
172,7.8063e-05,3.635
173,7.309e-05,3.3995
174,7.8922e-05,3.783
175,6.5345e-05,3.0129
176,7.023e-05,3.3755
177,7.5806e-05,3.7565
178,7.4048e-05,3.7035
179,6.5861e-05,3.2433
180,8.1492e-05,4.2166
181,7.8252e-05,4.0885
182,6.9437e-05,3.6174
183,5.9365e-05,2.9843
184,5.9216e-05,3.0208
185,5.8086e-05,2.9841
186,6.5436e-05,3.5484
187,5.8117e-05,3.0799
188,6.1973e-05,3.4052
189,6.3028e-05,3.5246
190,5.8999e-05,3.2835
191,5.8531e-05,3.2946
192,5.3928e-05,2.9841
193,5.814e-05,3.3559
194,4.8849e-05,2.6446
195,4.7531e-05,2.5704
196,5.0692e-05,2.8945
197,4.1201e-05,2.0384
198,4.6301e-05,2.5893
199,4.0837e-05,2.0876
200,3.6887e-05,1.6894
201,3.6433e-05,1.6789
202,3.8827e-05,1.9984
203,4.0535e-05,2.2282
204,3.4846e-05,1.6142
205,3.181e-05,1.2608
206,3.0958e-05,1.185
207,3.2166e-05,1.3933
208,3.0403e-05,1.1904
209,2.8876e-05,1.0083
210,2.5579e-05,0.52325
211,2.6408e-05,0.70307
212,2.6576e-05,0.77162
213,2.2395e-05,0.069029
214,2.0071e-05,-0.36604
215,1.8514e-05,-0.67622
216,2.0498e-05,-0.19388
217,1.8264e-05,-0.65492
218,1.3781e-05,-1.8381
219,1.6928e-05,-0.90516
220,1.4515e-05,-1.5335
221,1.7724e-05,-0.62663
222,1.662e-05,-0.86661
223,1.2636e-05,-2.018
224,1.1757e-05,-2.2922
225,1.1899e-05,-2.2013
226,1.0797e-05,-2.5849
227,9.8773e-06,-2.9331
228,9.7464e-06,-2.9528
229,1.0003e-05,-2.8021
230,8.3775e-06,-3.5343
231,7.8661e-06,-3.7702
232,7.2257e-06,-4.1014
233,6.8766e-06,-4.2791
234,6.2477e-06,-4.6585
235,7.0159e-06,-4.1178
236,4.8255e-06,-5.7063
237,5.733e-06,-4.9212
238,4.8609e-06,-5.6013
239,5.6658e-06,-4.8994
240,4.7162e-06,-5.6599
241,3.8187e-06,-6.5405
242,3.5761e-06,-6.7897
243,3.7695e-06,-6.5251
244,3.9297e-06,-6.3086
245,3.5498e-06,-6.7146
246,2.9738e-06,-7.4482
247,3.0827e-06,-7.2567
248,2.4456e-06,-8.2271
249,2.2293e-06,-8.5943
250,2.5414e-06,-7.9904
251,2.2255e-06,-8.5323
252,1.8738e-06,-9.2448
253,1.8598e-06,-9.2429
254,1.8058e-06,-9.3367
255,1.6186e-06,-9.7778
256,1.7003e-06,-9.5299
257,1.6255e-06,-9.6915
258,1.4525e-06,-10.146
259,1.3294e-06,-10.497
260,1.3105e-06,-10.526
261,1.1824e-06,-10.94
262,1.0451e-06,-11.442
263,1.0087e-06,-11.563
264,9.5727e-07,-11.758
265,8.4176e-07,-12.283
266,8.606e-07,-12.154
267,7.3549e-07,-12.804
268,6.859e-07,-13.075
269,6.4808e-07,-13.289
270,6.5375e-07,-13.219
271,6.4185e-07,-13.266
272,4.9866e-07,-14.331
273,6.1515e-07,-13.387
274,4.8194e-07,-14.415
275,4.081e-07,-15.106
276,4.9673e-07,-14.221
277,4.1251e-07,-14.996
278,3.3617e-07,-15.853
279,3.9733e-07,-15.096
280,3.7734e-07,-15.29
281,3.5021e-07,-15.583
282,2.8497e-07,-16.447
283,2.7971e-07,-16.497
284,2.5667e-07,-16.84
285,2.9548e-07,-16.198
286,2.1859e-07,-17.476
287,2.1685e-07,-17.481
288,1.9578e-07,-17.894
289,1.9219e-07,-17.945
290,1.7244e-07,-18.386
291,1.9359e-07,-17.853
292,1.6187e-07,-18.601
293,1.4559e-07,-19.031
294,1.714e-07,-18.293
295,1.476e-07,-18.913
296,1.3666e-07,-19.218
297,1.1638e-07,-19.886
298,1.2434e-07,-19.57
299,1.0918e-07,-20.105
300,1.0766e-07,-20.137
301,1.0753e-07,-20.114
302,8.5596e-08,-21.075
303,8.5527e-08,-21.05
304,7.5542e-08,-21.561
305,7.5718e-08,-21.522
306,7.6877e-08,-21.428
307,6.5121e-08,-22.12
308,6.693e-08,-21.973
309,6.4017e-08,-22.138
310,7.0552e-08,-21.688
311,5.4022e-08,-22.819
312,4.5404e-08,-23.546
313,4.159e-08,-23.899
314,4.9037e-08,-23.156
315,3.857e-08,-24.171
316,4.1027e-08,-23.876
317,4.2404e-08,-23.705
318,3.8723e-08,-24.072
319,3.4183e-08,-24.586
320,3.5439e-08,-24.402
321,2.878e-08,-25.279
322,2.9715e-08,-25.113
323,2.6479e-08,-25.587
324,2.784e-08,-25.342
325,2.4493e-08,-25.872
326,2.2142e-08,-26.283
327,2.2351e-08,-26.216
328,2.4561e-08,-25.78
329,2.1972e-08,-26.237
330,1.7113e-08,-27.297
331,1.7763e-08,-27.108
332,1.708e-08,-27.252
333,1.4735e-08,-27.868
334,1.4862e-08,-27.804
335,1.3621e-08,-28.157
336,1.3915e-08,-28.038
337,1.3417e-08,-28.171
338,1.0759e-08,-29.104
339,1.104e-08,-28.967
340,1.0522e-08,-29.149
341,9.1875e-09,-29.713
342,8.9232e-09,-29.814
343,1.0053e-08,-29.271
344,9.5733e-09,-29.458
345,9.4811e-09,-29.475
346,8.5565e-09,-29.895
347,7.7905e-09,-30.278
348,6.7961e-09,-30.846
349,6.622e-09,-30.934
350,6.1035e-09,-31.263
351,7.241e-09,-30.496
352,5.9046e-09,-31.357
353,4.9458e-09,-32.102
354,5.6717e-09,-31.483
355,5.1125e-09,-31.909
356,5.331e-09,-31.703
357,4.7996e-09,-32.135
358,5.1468e-09,-31.807
359,4.4562e-09,-32.409
360,5.6278e-09,-31.371
361,5.3321e-09,-31.581
362,5.2013e-09,-31.665
363,5.0232e-09,-31.792
364,4.3689e-09,-32.374
365,4.0208e-09,-32.711
366,4.5784e-09,-32.123
367,3.7626e-09,-32.952
368,5.2683e-09,-31.466
369,4.532e-09,-32.097
370,4.7251e-09,-31.892
371,5.4114e-09,-31.279
372,5.4974e-09,-31.188
373,5.0099e-09,-31.568
374,7.4554e-09,-29.818
375,5.2825e-09,-31.291
376,6.7591e-09,-30.197
377,6.3222e-09,-30.464
378,5.6331e-09,-30.943
379,6.5731e-09,-30.25
380,7.0821e-09,-29.903
381,7.07e-09,-29.887
382,8.2087e-09,-29.216
383,9.6563e-09,-28.488
384,8.2004e-09,-29.175
385,9.5119e-09,-28.508
386,9.2304e-09,-28.616
387,1.2386e-08,-27.316
388,1.0101e-08,-28.18
389,1.1396e-08,-27.633
390,1.209e-08,-27.354
391,1.1635e-08,-27.499
392,1.4056e-08,-26.656
393,1.3444e-08,-26.827
394,1.7741e-08,-25.6
395,1.6471e-08,-25.901
396,1.6571e-08,-25.853
397,2.1546e-08,-24.691
398,1.9062e-08,-25.201
399,2.1232e-08,-24.711
400,2.256e-08,-24.425
401,2.1824e-08,-24.548
402,2.5456e-08,-23.858
403,2.5388e-08,-23.848
404,3.0939e-08,-22.967
405,2.4744e-08,-23.916
406,3.1473e-08,-22.85
407,2.8025e-08,-23.333
408,3.0539e-08,-22.938
409,3.334e-08,-22.536
410,4.0462e-08,-21.674
411,4.2879e-08,-21.401
412,4.1898e-08,-21.48
413,4.1649e-08,-21.485
414,4.7249e-08,-20.916
415,4.0674e-08,-21.546
416,4.6835e-08,-20.912
417,5.3266e-08,-20.333
418,5.4669e-08,-20.199
419,5.114e-08,-20.468
420,6.6264e-08,-19.322
421,6.6799e-08,-19.267
422,6.262e-08,-19.527
423,5.6048e-08,-19.988
424,5.9171e-08,-19.732
425,6.0243e-08,-19.633
426,7.1367e-08,-18.877
427,6.5693e-08,-19.216
428,7.3733e-08,-18.695
429,7.8528e-08,-18.401
430,7.6725e-08,-18.481
431,7.9592e-08,-18.302
432,7.6701e-08,-18.442
433,8.6913e-08,-17.879
434,7.7354e-08,-18.365
435,7.8506e-08,-18.281
436,8.7563e-08,-17.787
437,7.3634e-08,-18.52
438,8.5977e-08,-17.827
439,7.8931e-08,-18.178
440,7.5173e-08,-18.37
441,7.755e-08,-18.215
442,8.4516e-08,-17.822
443,9.1795e-08,-17.444
444,8.2232e-08,-17.902
445,7.9206e-08,-18.045
446,7.9423e-08,-18.014
447,8.6778e-08,-17.61
448,8.5509e-08,-17.654
449,8.4839e-08,-17.669
450,7.7866e-08,-18.022
451,8.2801e-08,-17.736
452,8.6912e-08,-17.506
453,7.6375e-08,-18.049
454,7.022e-08,-18.394
455,6.7463e-08,-18.549
456,7.7092e-08,-17.951
457,7.0637e-08,-18.311
458,5.6275e-08,-19.28
459,7.0554e-08,-18.279
460,6.3369e-08,-18.726
461,8.0322e-08,-17.678
462,7.8312e-08,-17.769
463,6.1333e-08,-18.811
464,5.9435e-08,-18.929
465,6.1496e-08,-18.762
466,5.7884e-08,-19.007
467,5.5385e-08,-19.18
468,5.5869e-08,-19.123
469,5.9223e-08,-18.852
470,5.0803e-08,-19.499
471,4.9394e-08,-19.603
472,4.7346e-08,-19.768
473,4.6188e-08,-19.857
474,4.2888e-08,-20.161
475,5.0086e-08,-19.469
476,3.613e-08,-20.869
477,4.4135e-08,-19.982
478,3.8935e-08,-20.508
479,4.6091e-08,-19.757
480,3.8743e-08,-20.493
481,3.3268e-08,-21.137
482,3.2322e-08,-21.244
483,3.4776e-08,-20.908
484,3.6989e-08,-20.622
485,3.4167e-08,-20.949
486,2.9249e-08,-21.606
487,3.1366e-08,-21.285
488,2.5796e-08,-22.116
489,2.4064e-08,-22.4
490,2.7964e-08,-21.73
491,2.5437e-08,-22.124
492,2.2042e-08,-22.728
493,2.2682e-08,-22.586
494,2.2411e-08,-22.621
495,2.0532e-08,-22.984
496,2.2291e-08,-22.609
497,2.1633e-08,-22.722
498,2.0075e-08,-23.029
499,1.8729e-08,-23.313
500,1.8786e-08,-23.282
501,1.7278e-08,-23.628
502,1.5825e-08,-23.992
503,1.5544e-08,-24.053
504,1.5165e-08,-24.143
505,1.3683e-08,-24.572
506,1.4245e-08,-24.38
507,1.2471e-08,-24.941
508,1.194e-08,-25.113
509,1.138e-08,-25.304
510,1.1819e-08,-25.123
511,1.1783e-08,-25.119
512,9.4908e-09,-26.042
513,1.202e-08,-24.998
514,9.4633e-09,-26.02
515,8.1955e-09,-26.628
516,1.0314e-08,-25.613
517,8.7596e-09,-26.305
518,7.213e-09,-27.132
519,8.6479e-09,-26.328
520,8.3352e-09,-26.471
521,7.9955e-09,-26.635
522,6.5203e-09,-27.504
523,6.548e-09,-27.469
524,5.9509e-09,-27.868
525,7.0779e-09,-27.098
526,5.3056e-09,-28.333
527,5.4349e-09,-28.212
528,5.2391e-09,-28.355
529,5.2147e-09,-28.359
530,4.7655e-09,-28.733
531,5.3895e-09,-28.183
532,4.7595e-09,-28.706
533,4.2548e-09,-29.177
534,4.8779e-09,-28.567
535,4.5045e-09,-28.896
536,3.914e-09,-29.49
537,3.5606e-09,-29.885
538,3.9896e-09,-29.375
539,3.382e-09,-30.076
540,3.5459e-09,-29.855
541,3.4432e-09,-29.966
542,2.9158e-09,-30.672
543,2.9959e-09,-30.539
544,2.7989e-09,-30.818
545,2.9038e-09,-30.642
546,2.8669e-09,-30.682
547,2.5539e-09,-31.168
548,2.7946e-09,-30.761
549,2.7252e-09,-30.854
550,2.5167e-09,-31.184
551,2.341e-09,-31.483
552,1.974e-09,-32.208
553,1.8642e-09,-32.441
554,2.0169e-09,-32.083
555,1.7249e-09,-32.746
556,1.9213e-09,-32.263
557,1.9231e-09,-32.243
558,1.8169e-09,-32.474
559,1.6069e-09,-32.992
560,1.8402e-09,-32.388
561,1.6589e-09,-32.823
562,1.4875e-09,-33.281
563,1.4705e-09,-33.315
564,1.6375e-09,-32.833
565,1.5209e-09,-33.138
566,1.4191e-09,-33.423
567,1.4536e-09,-33.304
568,1.316e-09,-33.721
569,1.2334e-09,-33.987
570,1.1318e-09,-34.345
571,1.1605e-09,-34.221
572,1.0899e-09,-34.478
573,8.1375e-10,-35.732
574,1.038e-09,-34.66
575,9.6822e-10,-34.947
576,1.0667e-09,-34.511
577,1.0587e-09,-34.529
578,9.8199e-10,-34.84
579,9.8862e-10,-34.796
580,8.5012e-10,-35.437
581,7.7046e-10,-35.849
582,8.3315e-10,-35.494
583,9.0184e-10,-35.135
584,7.7136e-10,-35.799
585,8.9487e-10,-35.139
586,7.8651e-10,-35.685
587,7.8851e-10,-35.659
588,6.0577e-10,-36.789
589,7.2827e-10,-35.975
590,6.5449e-10,-36.424
591,6.8505e-10,-36.211
592,7.859e-10,-35.6
593,6.3488e-10,-36.512
594,6.3479e-10,-36.498
595,6.5551e-10,-36.344
596,7.1812e-10,-35.933
597,6.5395e-10,-36.325
598,7.0927e-10,-35.958
599,7.0437e-10,-35.973
600,1.4616e-10,-42.789


==> Figs/data/bump_FRJSDp4_cd.dat <==
7.611291451356890E-003 -0.400000000000000      -0.400000000000000     
  7.527041286939924E-003 -0.395000000000000      -0.395000000000000     
  7.443034976871658E-003 -0.390000000000000      -0.390000000000000     
  7.359278673756219E-003 -0.385000000000000      -0.385000000000000     
  7.275778573675411E-003 -0.380000000000000      -0.380000000000000     
  7.192540915525699E-003 -0.375000000000000      -0.375000000000000     
  7.109571980597524E-003 -0.370000000000000      -0.370000000000000     
  7.026878091675596E-003 -0.365000000000000      -0.365000000000000     
  6.944465612953372E-003 -0.360000000000000      -0.360000000000000     
  6.862340950378320E-003 -0.355000000000000      -0.355000000000000     
  6.780510552501103E-003 -0.350000000000000      -0.350000000000000     
  6.698980912359929E-003 -0.345000000000000      -0.345000000000000     
  6.617758569376069E-003 -0.340000000000000      -0.340000000000000     
  6.536850112407293E-003 -0.335000000000000      -0.335000000000000     
  6.456262181318873E-003 -0.330000000000000      -0.330000000000000     
  6.376001470045707E-003 -0.325000000000000      -0.325000000000000     
  6.296074727289511E-003 -0.320000000000000      -0.320000000000000     
  6.216488758202133E-003 -0.315000000000000      -0.315000000000000     
  6.137250424655685E-003 -0.310000000000000      -0.310000000000000     
  6.058366644909916E-003 -0.305000000000000      -0.305000000000000     
  5.979844394798849E-003 -0.300000000000000      -0.300000000000000     
  5.901690707676447E-003 -0.295000000000000      -0.295000000000000     
  5.823912675435661E-003 -0.290000000000000      -0.290000000000000     
  5.746517451174459E-003 -0.285000000000000      -0.285000000000000     
  5.669512251878966E-003 -0.280000000000000      -0.280000000000000     
  5.592904362125421E-003 -0.275000000000000      -0.275000000000000     
  5.516701138035528E-003 -0.270000000000000      -0.270000000000000     
  5.440910011578300E-003 -0.265000000000000      -0.265000000000000     
  5.365538494174162E-003 -0.260000000000000      -0.260000000000000     
  5.290594180283760E-003 -0.255000000000000      -0.255000000000000     
  5.216084750035408E-003 -0.250000000000000      -0.250000000000000     
  5.142017971679076E-003 -0.245000000000000      -0.245000000000000     
  5.068401703751232E-003 -0.240000000000000      -0.240000000000000     
  4.995243897787854E-003 -0.235000000000000      -0.235000000000000     
  4.922552601178441E-003 -0.230000000000000      -0.230000000000000     
  4.850335961199177E-003 -0.225000000000000      -0.225000000000000     
  4.778602230721547E-003 -0.220000000000000      -0.220000000000000     
  4.707359774510389E-003 -0.215000000000000      -0.215000000000000     
  4.636617073756402E-003 -0.210000000000000      -0.210000000000000     
  4.566382736378706E-003 -0.205000000000000      -0.205000000000000     
  4.496665503364310E-003 -0.200000000000000      -0.200000000000000     
  4.427474251774633E-003 -0.195000000000000      -0.195000000000000     
  4.358818007840263E-003 -0.190000000000000      -0.190000000000000     
  4.290705945438212E-003 -0.185000000000000      -0.185000000000000     
  4.223147398234741E-003 -0.180000000000000      -0.180000000000000     
  4.156151860468359E-003 -0.175000000000000      -0.175000000000000     
  4.089728998833761E-003 -0.170000000000000      -0.170000000000000     
  4.023888655722077E-003 -0.165000000000000      -0.165000000000000     
  3.958640861217264E-003 -0.160000000000000      -0.160000000000000     
  3.893995843854884E-003 -0.155000000000000      -0.155000000000000     
  3.829964035753539E-003 -0.150000000000000      -0.150000000000000     
  3.766556091144829E-003 -0.145000000000000      -0.145000000000000     
  3.703782892708496E-003 -0.140000000000000      -0.140000000000000     
  3.641655558450260E-003 -0.135000000000000      -0.135000000000000     
  3.580185457256720E-003 -0.130000000000000      -0.130000000000000     
  3.519384218140797E-003 -0.125000000000000      -0.125000000000000     
  3.459263733008726E-003 -0.120000000000000      -0.120000000000000     
  3.399836167645388E-003 -0.115000000000000      -0.115000000000000     
  3.341113975107280E-003 -0.110000000000000      -0.110000000000000     
  3.283109904722410E-003 -0.105000000000000      -0.105000000000000     
  3.225837010608861E-003 -0.100000000000000      -0.100000000000000     
  3.169308661778266E-003 -9.500000000000000E-002 -9.500000000000000E-002
  3.113538552510913E-003 -9.000000000000000E-002 -9.000000000000000E-002
  3.058540711342140E-003 -8.500000000000001E-002 -8.500000000000001E-002
  3.004329507952043E-003 -8.000000000000000E-002 -8.000000000000000E-002
  2.950919657893687E-003 -7.500000000000000E-002 -7.500000000000000E-002
  2.898326225314785E-003 -7.000000000000001E-002 -7.000000000000001E-002
  2.846564623699249E-003 -6.500000000000000E-002 -6.500000000000000E-002
  2.795650614692631E-003 -6.000000000000000E-002 -6.000000000000000E-002
  2.745600304897969E-003 -5.500000000000000E-002 -5.500000000000000E-002
  2.696430140501556E-003 -5.000000000000000E-002 -5.000000000000000E-002
  2.648156898904579E-003 -4.500000000000000E-002 -4.500000000000000E-002
  2.600797677046206E-003 -4.000000000000000E-002 -4.000000000000000E-002
  2.554369875259850E-003 -3.500000000000000E-002 -3.500000000000000E-002
  2.508891175710614E-003 -3.000000000000000E-002 -3.000000000000000E-002
  2.464379514783718E-003 -2.500000000000000E-002 -2.500000000000000E-002
  2.420853048123503E-003 -2.000000000000000E-002 -2.000000000000000E-002
  2.378330108717916E-003 -1.500000000000000E-002 -1.500000000000000E-002
  2.336829157560864E-003 -1.000000000000000E-002 -1.000000000000000E-002
  2.296368728350035E-003 -5.000000000000000E-003 -5.000000000000000E-003
  2.256967365244312E-003  0.000000000000000E+000  0.000000000000000E+000
  2.218643551582001E-003  5.000000000000000E-003  5.000000000000000E-003
  2.181415625793280E-003  1.000000000000000E-002  1.000000000000000E-002
  2.145301686442185E-003  1.500000000000000E-002  1.500000000000000E-002
  2.110319491445650E-003  2.000000000000000E-002  2.000000000000000E-002
  2.076486355726432E-003  2.500000000000000E-002  2.500000000000000E-002
  2.043819033086722E-003  3.000000000000000E-002  3.000000000000000E-002
  2.012333568670397E-003  3.500000000000000E-002  3.500000000000000E-002
  1.982045151032247E-003  4.000000000000000E-002  4.000000000000000E-002
  1.952968000068942E-003  4.500000000000000E-002  4.500000000000000E-002
  1.925115210896653E-003  5.000000000000000E-002  5.000000000000000E-002
  1.898498532547819E-003  5.500000000000000E-002  5.500000000000000E-002
  1.873128277302978E-003  6.000000000000000E-002  6.000000000000000E-002
  1.849013187270780E-003  6.500000000000000E-002  6.500000000000000E-002
  1.826160129084819E-003  7.000000000000001E-002  7.000000000000001E-002
  1.804574114010256E-003  7.500000000000000E-002  7.500000000000000E-002
  1.784258089962558E-003  8.000000000000000E-002  8.000000000000000E-002
  1.765212665621841E-003  8.500000000000001E-002  8.500000000000001E-002
  1.747436316469130E-003  9.000000000000000E-002  9.000000000000000E-002
  1.730924851261577E-003  9.500000000000000E-002  9.500000000000000E-002
  1.715671738562686E-003  0.100000000000000       0.100000000000000     
  1.701667747817792E-003  0.105000000000000       0.105000000000000     
  1.688901035610138E-003  0.110000000000000       0.110000000000000     
  1.677357202447308E-003  0.115000000000000       0.115000000000000     
  1.667019062270533E-003  0.120000000000000       0.120000000000000     
  1.657867083000328E-003  0.125000000000000       0.125000000000000     
  1.649878953161611E-003  0.130000000000000       0.130000000000000     
  1.643030232422777E-003  0.135000000000000       0.135000000000000     
  1.637293950233360E-003  0.140000000000000       0.140000000000000     
  1.632641134863035E-003  0.145000000000000       0.145000000000000     
  1.629040867620374E-003  0.150000000000000       0.150000000000000     
  1.626460153765921E-003  0.155000000000000       0.155000000000000     
  1.624864979392033E-003  0.160000000000000       0.160000000000000     
  1.624219082508221E-003  0.165000000000000       0.165000000000000     
  1.624486019348689E-003  0.170000000000000       0.170000000000000     
  1.625627514486674E-003  0.175000000000000       0.175000000000000     
  1.627604942181865E-003  0.180000000000000       0.180000000000000     
  1.630379451852829E-003  0.185000000000000       0.185000000000000     
  1.633910890836494E-003  0.190000000000000       0.190000000000000     
  1.638160081388227E-003  0.195000000000000       0.195000000000000     
  1.643087335745846E-003  0.200000000000000       0.200000000000000     
  1.648652711271392E-003  0.205000000000000       0.205000000000000     
  1.654817775684687E-003  0.210000000000000       0.210000000000000     
  1.661543817108895E-003  0.215000000000000       0.215000000000000     
  1.668792400189521E-003  0.220000000000000       0.220000000000000     
  1.676526965102032E-003  0.225000000000000       0.225000000000000     
  1.684711249589860E-003  0.230000000000000       0.230000000000000     
  1.693309206164783E-003  0.235000000000000       0.235000000000000     
  1.702286723639002E-003  0.240000000000000       0.240000000000000     
  1.711610958753762E-003  0.245000000000000       0.245000000000000     
  1.721249188415098E-003  0.250000000000000       0.250000000000000     
  1.731169890770408E-003  0.255000000000000       0.255000000000000     
  1.741343574628040E-003  0.260000000000000       0.260000000000000     
  1.751741764581474E-003  0.265000000000000       0.265000000000000     
  1.762336363827106E-003  0.270000000000000       0.270000000000000     
  1.773100485254979E-003  0.275000000000000       0.275000000000000     
  1.784009095234229E-003  0.280000000000000       0.280000000000000     
  1.795038450385103E-003  0.285000000000000       0.285000000000000     
  1.806165379072227E-003  0.290000000000000       0.290000000000000     
  1.817367430574325E-003  0.295000000000000       0.295000000000000     
  1.828623494226601E-003  0.300000000000000       0.300000000000000     
  1.839913972415002E-003  0.305000000000000       0.305000000000000     
  1.851220378030365E-003  0.310000000000000       0.310000000000000     
  1.862524911266196E-003  0.315000000000000       0.315000000000000     
  1.873810403161056E-003  0.320000000000000       0.320000000000000     
  1.885060558205152E-003  0.325000000000000       0.325000000000000     
  1.896260163496832E-003  0.330000000000000       0.330000000000000     
  1.907395087703006E-003  0.335000000000000       0.335000000000000     
  1.918452099373114E-003  0.340000000000000       0.340000000000000     
  1.929418679200530E-003  0.345000000000000       0.345000000000000     
  1.940282926051104E-003  0.350000000000000       0.350000000000000     
  1.951033546355565E-003  0.355000000000000       0.355000000000000     
  1.961659905266050E-003  0.360000000000000       0.360000000000000     
  1.972152058777098E-003  0.365000000000000       0.365000000000000     
  1.982500755380781E-003  0.370000000000000       0.370000000000000     
  1.992697404276894E-003  0.375000000000000       0.375000000000000     
  2.002734025056455E-003  0.380000000000000       0.380000000000000     
  2.012603198517744E-003  0.385000000000000       0.385000000000000     
  2.022298023651085E-003  0.390000000000000       0.390000000000000     
  2.031812084693115E-003  0.395000000000000       0.395000000000000     
  2.041139423148648E-003  0.400000000000000       0.400000000000000

==> Figs/data/bump_FRJSDp4_uw.dat <==
  1.164201918916364E-003 -0.400000000000000      -0.400000000000000     
  1.161725528099209E-003 -0.399000000000000      -0.399000000000000     
  1.159249145180885E-003 -0.398000000000000      -0.398000000000000     
  1.156772769616542E-003 -0.397000000000000      -0.397000000000000     
  1.154296400868561E-003 -0.396000000000000      -0.396000000000000     
  1.151820038412958E-003 -0.395000000000000      -0.395000000000000     
  1.149343681743511E-003 -0.394000000000000      -0.394000000000000     
  1.146867330353054E-003 -0.393000000000000      -0.393000000000000     
  1.144390983767067E-003 -0.392000000000000      -0.392000000000000     
  1.141914641506982E-003 -0.391000000000000      -0.391000000000000     
  1.139438303113593E-003 -0.390000000000000      -0.390000000000000     
  1.136961968139261E-003 -0.389000000000000      -0.389000000000000     
  1.134485636151614E-003 -0.388000000000000      -0.388000000000000     
  1.132009306726568E-003 -0.387000000000000      -0.387000000000000     
  1.129532979449518E-003 -0.386000000000000      -0.386000000000000     
  1.127056653926944E-003 -0.385000000000000      -0.385000000000000     
  1.124580329772676E-003 -0.384000000000000      -0.384000000000000     
  1.122104006617844E-003 -0.383000000000000      -0.383000000000000     
  1.119627684094250E-003 -0.382000000000000      -0.382000000000000     
  1.117151361857284E-003 -0.381000000000000      -0.381000000000000     
  1.114675039572120E-003 -0.380000000000000      -0.380000000000000     
  1.112198716914369E-003 -0.379000000000000      -0.379000000000000     
  1.109722393571305E-003 -0.378000000000000      -0.378000000000000     
  1.107246069243673E-003 -0.377000000000000      -0.377000000000000     
  1.104769743644531E-003 -0.376000000000000      -0.376000000000000     
  1.102293416499631E-003 -0.375000000000000      -0.375000000000000     
  1.099817087545971E-003 -0.374000000000000      -0.374000000000000     
  1.097340756533367E-003 -0.373000000000000      -0.373000000000000     
  1.094864423219401E-003 -0.372000000000000      -0.372000000000000     
  1.092388087384264E-003 -0.371000000000000      -0.371000000000000     
  1.089911748811263E-003 -0.370000000000000      -0.370000000000000     
  1.087435407295270E-003 -0.369000000000000      -0.369000000000000     
  1.084959062647644E-003 -0.368000000000000      -0.368000000000000     
  1.082482714691956E-003 -0.367000000000000      -0.367000000000000     
  1.080006363262673E-003 -0.366000000000000      -0.366000000000000     
  1.077530008200772E-003 -0.365000000000000      -0.365000000000000     
  1.075053649370334E-003 -0.364000000000000      -0.364000000000000     
  1.072577286637468E-003 -0.363000000000000      -0.363000000000000     
  1.070100919885173E-003 -0.362000000000000      -0.362000000000000     
  1.067624549007120E-003 -0.361000000000000      -0.361000000000000     
  1.065148173910600E-003 -0.360000000000000      -0.360000000000000     
  1.062671794512079E-003 -0.359000000000000      -0.359000000000000     
  1.060195410741001E-003 -0.358000000000000      -0.358000000000000     
  1.057719022539284E-003 -0.357000000000000      -0.357000000000000     
  1.055242629864677E-003 -0.356000000000000      -0.356000000000000     
  1.052766232674533E-003 -0.355000000000000      -0.355000000000000     
  1.050289830954156E-003 -0.354000000000000      -0.354000000000000     
  1.047813424688619E-003 -0.353000000000000      -0.353000000000000     
  1.045337013882577E-003 -0.352000000000000      -0.352000000000000     
  1.042860598545966E-003 -0.351000000000000      -0.351000000000000     
  1.040384178702868E-003 -0.350000000000000      -0.350000000000000     
  1.037907754401081E-003 -0.349000000000000      -0.349000000000000     
  1.035431325673521E-003 -0.348000000000000      -0.348000000000000     
  1.032954892593133E-003 -0.347000000000000      -0.347000000000000     
  1.030478455230473E-003 -0.346000000000000      -0.346000000000000     
  1.028002013666656E-003 -0.345000000000000      -0.345000000000000     
  1.025525568003342E-003 -0.344000000000000      -0.344000000000000     
  1.023049118344963E-003 -0.343000000000000      -0.343000000000000     
  1.020572664814002E-003 -0.342000000000000      -0.342000000000000     
  1.018096207546516E-003 -0.341000000000000      -0.341000000000000     
  1.015619746678375E-003 -0.340000000000000      -0.340000000000000     
  1.013143282375867E-003 -0.339000000000000      -0.339000000000000     
  1.010666814803966E-003 -0.338000000000000      -0.338000000000000     
  1.008190344141075E-003 -0.337000000000000      -0.337000000000000     
  1.005713870581386E-003 -0.336000000000000      -0.336000000000000     
  1.003237394330829E-003 -0.335000000000000      -0.335000000000000     
  1.000760915603604E-003 -0.334000000000000      -0.334000000000000     
  9.982844346296466E-004 -0.333000000000000      -0.333000000000000     
  9.958079516488726E-004 -0.332000000000000      -0.332000000000000     
  9.933314669175670E-004 -0.331000000000000      -0.331000000000000     
  9.908549806974122E-004 -0.330000000000000      -0.330000000000000     
  9.883784932647418E-004 -0.329000000000000      -0.329000000000000     
  9.859020049118024E-004 -0.328000000000000      -0.328000000000000     
  9.834255159370080E-004 -0.327000000000000      -0.327000000000000     
  9.809490266550042E-004 -0.326000000000000      -0.326000000000000     
  9.784725373924782E-004 -0.325000000000000      -0.325000000000000     
  9.759960484894645E-004 -0.324000000000000      -0.324000000000000     
  9.735195602892554E-004 -0.323000000000000      -0.323000000000000     
  9.710430731649435E-004 -0.322000000000000      -0.322000000000000     
  9.685665874818779E-004 -0.321000000000000      -0.321000000000000     
  9.660901036320213E-004 -0.320000000000000      -0.320000000000000     
  9.636136220127871E-004 -0.319000000000000      -0.319000000000000     
  9.611371430400483E-004 -0.318000000000000      -0.318000000000000     
  9.586606671331857E-004 -0.317000000000000      -0.317000000000000     
  9.561841947323478E-004 -0.316000000000000      -0.316000000000000     
  9.537077262890908E-004 -0.315000000000000      -0.315000000000000     
  9.512312622624574E-004 -0.314000000000000      -0.314000000000000     
  9.487548031297496E-004 -0.313000000000000      -0.313000000000000     
  9.462783493743436E-004 -0.312000000000000      -0.312000000000000     
  9.438019014990259E-004 -0.311000000000000      -0.311000000000000     
  9.413254600202445E-004 -0.310000000000000      -0.310000000000000     
  9.388490254598960E-004 -0.309000000000000      -0.309000000000000     
  9.363725983533507E-004 -0.308000000000000      -0.308000000000000     
  9.338961792575045E-004 -0.307000000000000      -0.307000000000000     
  9.314197687356741E-004 -0.306000000000000      -0.306000000000000     
  9.289433673635843E-004 -0.305000000000000      -0.305000000000000     
  9.264669757345310E-004 -0.304000000000000      -0.304000000000000     
  9.239905944484727E-004 -0.303000000000000      -0.303000000000000     
  9.215142241239989E-004 -0.302000000000000      -0.302000000000000     
  9.190378653936977E-004 -0.301000000000000      -0.301000000000000     
  9.165615188949950E-004 -0.300000000000000      -0.300000000000000     
  9.140851852870749E-004 -0.299000000000000      -0.299000000000000     
  9.116088652396681E-004 -0.298000000000000      -0.298000000000000     
  9.091325594386306E-004 -0.297000000000000      -0.297000000000000     
  9.066562685775504E-004 -0.296000000000000      -0.296000000000000     
  9.041799933696419E-004 -0.295000000000000      -0.295000000000000     
  9.017037345370870E-004 -0.294000000000000      -0.294000000000000     
  8.992274928191846E-004 -0.293000000000000      -0.293000000000000     
  8.967512689660871E-004 -0.292000000000000      -0.292000000000000     
  8.942750637492863E-004 -0.291000000000000      -0.291000000000000     
  8.917988779414004E-004 -0.290000000000000      -0.290000000000000     
  8.893227123411133E-004 -0.289000000000000      -0.289000000000000     
  8.868465677526840E-004 -0.288000000000000      -0.288000000000000     
  8.843704450016202E-004 -0.287000000000000      -0.287000000000000     
  8.818943449184191E-004 -0.286000000000000      -0.286000000000000     
  8.794182683643324E-004 -0.285000000000000      -0.285000000000000     
  8.769422161964755E-004 -0.284000000000000      -0.284000000000000     
  8.744661892984923E-004 -0.283000000000000      -0.283000000000000     
  8.719901885663029E-004 -0.282000000000000      -0.282000000000000     
  8.695142149093794E-004 -0.281000000000000      -0.281000000000000     
  8.670382692480173E-004 -0.280000000000000      -0.280000000000000     
  8.645623525247870E-004 -0.279000000000000      -0.279000000000000     
  8.620864656977653E-004 -0.278000000000000      -0.278000000000000     
  8.596106097300114E-004 -0.277000000000000      -0.277000000000000     
  8.571347856145121E-004 -0.276000000000000      -0.276000000000000     
  8.546589943469649E-004 -0.275000000000000      -0.275000000000000     
  8.521832369436774E-004 -0.274000000000000      -0.274000000000000     
  8.497075144386035E-004 -0.273000000000000      -0.273000000000000     
  8.472318278798187E-004 -0.272000000000000      -0.272000000000000     
  8.447561783318038E-004 -0.271000000000000      -0.271000000000000     
  8.422805668730399E-004 -0.270000000000000      -0.270000000000000     
  8.398049945991979E-004 -0.269000000000000      -0.269000000000000     
  8.373294626259553E-004 -0.268000000000000      -0.268000000000000     
  8.348539720774626E-004 -0.267000000000000      -0.267000000000000     
  8.323785241045219E-004 -0.266000000000000      -0.266000000000000     
  8.299031198672801E-004 -0.265000000000000      -0.265000000000000     
  8.274277605438840E-004 -0.264000000000000      -0.264000000000000     
  8.249524473340510E-004 -0.263000000000000      -0.263000000000000     
  8.224771814496693E-004 -0.262000000000000      -0.262000000000000     
  8.200019641229254E-004 -0.261000000000000      -0.261000000000000     
  8.175267966029352E-004 -0.260000000000000      -0.260000000000000     
  8.150516801528098E-004 -0.259000000000000      -0.259000000000000     
  8.125766160574302E-004 -0.258000000000000      -0.258000000000000     
  8.101016056247153E-004 -0.257000000000000      -0.257000000000000     
  8.076266501653782E-004 -0.256000000000000      -0.256000000000000     
  8.051517510306063E-004 -0.255000000000000      -0.255000000000000     
  8.026769095725288E-004 -0.254000000000000      -0.254000000000000     
  8.002021271641379E-004 -0.253000000000000      -0.253000000000000     
  7.977274052042361E-004 -0.252000000000000      -0.252000000000000     
  7.952527451096238E-004 -0.251000000000000      -0.251000000000000     
  7.927781483100006E-004 -0.250000000000000      -0.250000000000000     
  7.903036162624684E-004 -0.249000000000000      -0.249000000000000     
  7.878291504396959E-004 -0.248000000000000      -0.248000000000000     
  7.853547523339200E-004 -0.247000000000000      -0.247000000000000     
  7.828804234599071E-004 -0.246000000000000      -0.246000000000000     
  7.804061653511376E-004 -0.245000000000000      -0.245000000000000     
  7.779319795650312E-004 -0.244000000000000      -0.244000000000000     
  7.754578676764589E-004 -0.243000000000000      -0.243000000000000     
  7.729838312805944E-004 -0.242000000000000      -0.242000000000000     
  7.705098719990703E-004 -0.241000000000000      -0.241000000000000     
  7.680359914702602E-004 -0.240000000000000      -0.240000000000000     
  7.655621913549845E-004 -0.239000000000000      -0.239000000000000     
  7.630884733405303E-004 -0.238000000000000      -0.238000000000000     
  7.606148391325510E-004 -0.237000000000000      -0.237000000000000     
  7.581412904588763E-004 -0.236000000000000      -0.236000000000000     
  7.556678290770595E-004 -0.235000000000000      -0.235000000000000     
  7.531944567545598E-004 -0.234000000000000      -0.234000000000000     
  7.507211752991705E-004 -0.233000000000000      -0.233000000000000     
  7.482479865306939E-004 -0.232000000000000      -0.232000000000000     
  7.457748922968365E-004 -0.231000000000000      -0.231000000000000     
  7.433018944682677E-004 -0.230000000000000      -0.230000000000000     
  7.408289949498710E-004 -0.229000000000000      -0.229000000000000     
  7.383561956507098E-004 -0.228000000000000      -0.228000000000000     
  7.358834985271279E-004 -0.227000000000000      -0.227000000000000     
  7.334109055528169E-004 -0.226000000000000      -0.226000000000000     
  7.309384187206632E-004 -0.225000000000000      -0.225000000000000     
  7.284660400627114E-004 -0.224000000000000      -0.224000000000000     
  7.259937716334654E-004 -0.223000000000000      -0.223000000000000     
  7.235216155066174E-004 -0.222000000000000      -0.222000000000000     
  7.210495737956328E-004 -0.221000000000000      -0.221000000000000     
  7.185776486332080E-004 -0.220000000000000      -0.220000000000000     
  7.161058421848920E-004 -0.219000000000000      -0.219000000000000     
  7.136341566448519E-004 -0.218000000000000      -0.218000000000000     
  7.111625942325806E-004 -0.217000000000000      -0.217000000000000     
  7.086911572045788E-004 -0.216000000000000      -0.216000000000000     
  7.062198478376706E-004 -0.215000000000000      -0.215000000000000     
  7.037486684483031E-004 -0.214000000000000      -0.214000000000000     
  7.012776213812200E-004 -0.213000000000000      -0.213000000000000     
  6.988067090068845E-004 -0.212000000000000      -0.212000000000000     
  6.963359337364142E-004 -0.211000000000000      -0.211000000000000     
  6.938652980088971E-004 -0.210000000000000      -0.210000000000000     
  6.913948042954080E-004 -0.209000000000000      -0.209000000000000     
  6.889244550994628E-004 -0.208000000000000      -0.208000000000000     
  6.864542529650797E-004 -0.207000000000000      -0.207000000000000     
  6.839842004644805E-004 -0.206000000000000      -0.206000000000000     
  6.815143002072008E-004 -0.205000000000000      -0.205000000000000     
  6.790445548356192E-004 -0.204000000000000      -0.204000000000000     
  6.765749670342567E-004 -0.203000000000000      -0.203000000000000     
  6.741055395163891E-004 -0.202000000000000      -0.202000000000000     
  6.716362750410846E-004 -0.201000000000000      -0.201000000000000     
  6.691671763969443E-004 -0.200000000000000      -0.200000000000000     
  6.666982464148594E-004 -0.199000000000000      -0.199000000000000     
  6.642294879673184E-004 -0.198000000000000      -0.198000000000000     
  6.617609039641079E-004 -0.197000000000000      -0.197000000000000     
  6.592924973531143E-004 -0.196000000000000      -0.196000000000000     
  6.568242711288057E-004 -0.195000000000000      -0.195000000000000     
  6.543562283190394E-004 -0.194000000000000      -0.194000000000000     
  6.518883720069590E-004 -0.193000000000000      -0.193000000000000     
  6.494207053034824E-004 -0.192000000000000      -0.192000000000000     
  6.469532313737092E-004 -0.191000000000000      -0.191000000000000     
  6.444859534312190E-004 -0.190000000000000      -0.190000000000000     
  6.420188747199093E-004 -0.189000000000000      -0.189000000000000     
  6.395519985425366E-004 -0.188000000000000      -0.188000000000000     
  6.370853282475600E-004 -0.187000000000000      -0.187000000000000     
  6.346188672220922E-004 -0.186000000000000      -0.186000000000000     
  6.321526189186695E-004 -0.185000000000000      -0.185000000000000     
  6.296865868208712E-004 -0.184000000000000      -0.184000000000000     
  6.272207744805116E-004 -0.183000000000000      -0.183000000000000     
  6.247551854848376E-004 -0.182000000000000      -0.182000000000000     
  6.222898234806694E-004 -0.181000000000000      -0.181000000000000     
  6.198246921720168E-004 -0.180000000000000      -0.180000000000000     
  6.173597953136531E-004 -0.179000000000000      -0.179000000000000     
  6.148951367082095E-004 -0.178000000000000      -0.178000000000000     
  6.124307202292336E-004 -0.177000000000000      -0.177000000000000     
  6.099665497966318E-004 -0.176000000000000      -0.176000000000000     
  6.075026293961647E-004 -0.175000000000000      -0.175000000000000     
  6.050389630622297E-004 -0.174000000000000      -0.174000000000000     
  6.025755549022825E-004 -0.173000000000000      -0.173000000000000     
  6.001124090761749E-004 -0.172000000000000      -0.172000000000000     
  5.976495298155224E-004 -0.171000000000000      -0.171000000000000     
  5.951869214091691E-004 -0.170000000000000      -0.170000000000000     
  5.927245882148625E-004 -0.169000000000000      -0.169000000000000     
  5.902625346573788E-004 -0.168000000000000      -0.168000000000000     
  5.878007652221545E-004 -0.167000000000000      -0.167000000000000     
  5.853392844760830E-004 -0.166000000000000      -0.166000000000000     
  5.828780970501317E-004 -0.165000000000000      -0.165000000000000     
  5.804172076481614E-004 -0.164000000000000      -0.164000000000000     
  5.779566210440917E-004 -0.163000000000000      -0.163000000000000     
  5.754963420973666E-004 -0.162000000000000      -0.162000000000000     
  5.730363757321002E-004 -0.161000000000000      -0.161000000000000     
  5.705767269596569E-004 -0.160000000000000      -0.160000000000000     
  5.681174008634427E-004 -0.159000000000000      -0.159000000000000     
  5.656584026180268E-004 -0.158000000000000      -0.158000000000000     
  5.631997374722431E-004 -0.157000000000000      -0.157000000000000     
  5.607414107610837E-004 -0.156000000000000      -0.156000000000000     
  5.582834279119094E-004 -0.155000000000000      -0.155000000000000     
  5.558257944376455E-004 -0.154000000000000      -0.154000000000000     
  5.533685159355532E-004 -0.153000000000000      -0.153000000000000     
  5.509115981058767E-004 -0.152000000000000      -0.152000000000000     
  5.484550467412165E-004 -0.151000000000000      -0.151000000000000     
  5.459988677156190E-004 -0.150000000000000      -0.150000000000000     
  5.435430670193285E-004 -0.149000000000000      -0.149000000000000     
  5.410876507376225E-004 -0.148000000000000      -0.148000000000000     
  5.386326250543053E-004 -0.147000000000000      -0.147000000000000     
  5.361779962616258E-004 -0.146000000000000      -0.146000000000000     
  5.337237707586936E-004 -0.145000000000000      -0.145000000000000     
  5.312699550549288E-004 -0.144000000000000      -0.144000000000000     
  5.288165557682192E-004 -0.143000000000000      -0.143000000000000     
  5.263635796348360E-004 -0.142000000000000      -0.142000000000000     
  5.239110335050123E-004 -0.141000000000000      -0.141000000000000     
  5.214589243563657E-004 -0.140000000000000      -0.140000000000000     
  5.190072592718452E-004 -0.139000000000000      -0.139000000000000     
  5.165560454802873E-004 -0.138000000000000      -0.138000000000000     
  5.141052903247941E-004 -0.137000000000000      -0.137000000000000     
  5.116550012816699E-004 -0.136000000000000      -0.136000000000000     
  5.092051859618518E-004 -0.135000000000000      -0.135000000000000     
  5.067558521220919E-004 -0.134000000000000      -0.134000000000000     
  5.043070076431352E-004 -0.133000000000000      -0.133000000000000     
  5.018586605618990E-004 -0.132000000000000      -0.132000000000000     
  4.994108190591083E-004 -0.131000000000000      -0.131000000000000     
  4.969634914643483E-004 -0.130000000000000      -0.130000000000000     
  4.945166862630454E-004 -0.129000000000000      -0.129000000000000     
  4.920704120963490E-004 -0.128000000000000      -0.128000000000000     
  4.896246777650076E-004 -0.127000000000000      -0.127000000000000     
  4.871794922407506E-004 -0.126000000000000      -0.126000000000000     
  4.847348646628080E-004 -0.125000000000000      -0.125000000000000     
  4.822908043445309E-004 -0.124000000000000      -0.124000000000000     
  4.798473207723211E-004 -0.123000000000000      -0.123000000000000     
  4.774044236215862E-004 -0.122000000000000      -0.122000000000000     
  4.749621227474104E-004 -0.121000000000000      -0.121000000000000     
  4.725204282057328E-004 -0.120000000000000      -0.120000000000000     
  4.700793502385724E-004 -0.119000000000000      -0.119000000000000     
  4.676388992943500E-004 -0.118000000000000      -0.118000000000000     
  4.651990860238865E-004 -0.117000000000000      -0.117000000000000     
  4.627599212996893E-004 -0.116000000000000      -0.116000000000000     
  4.603214161988803E-004 -0.115000000000000      -0.115000000000000     
  4.578835820248415E-004 -0.114000000000000      -0.114000000000000     
  4.554464303113766E-004 -0.113000000000000      -0.113000000000000     
  4.530099728247332E-004 -0.112000000000000      -0.112000000000000     
  4.505742215733367E-004 -0.111000000000000      -0.111000000000000     
  4.481391888103817E-004 -0.110000000000000      -0.110000000000000     
  4.457048870327008E-004 -0.109000000000000      -0.109000000000000     
  4.432713290187216E-004 -0.108000000000000      -0.108000000000000     
  4.408385277917129E-004 -0.107000000000000      -0.107000000000000     
  4.384064966623163E-004 -0.106000000000000      -0.106000000000000     
  4.359752492149652E-004 -0.105000000000000      -0.105000000000000     
  4.335447993214735E-004 -0.104000000000000      -0.104000000000000     
  4.311151611575124E-004 -0.103000000000000      -0.103000000000000     
  4.286863491999927E-004 -0.102000000000000      -0.102000000000000     
  4.262583782360540E-004 -0.101000000000000      -0.101000000000000     
  4.238312633740985E-004 -0.100000000000000      -0.100000000000000     
  4.214050200550785E-004 -9.900000000000000E-002 -9.900000000000000E-002
  4.189796640603849E-004 -9.800000000000000E-002 -9.800000000000000E-002
  4.165552115189541E-004 -9.700000000000000E-002 -9.700000000000000E-002
  4.141316789189784E-004 -9.600000000000000E-002 -9.600000000000000E-002
  4.117090831176788E-004 -9.500000000000000E-002 -9.500000000000000E-002
  4.092874413508407E-004 -9.400000000000000E-002 -9.400000000000000E-002
  4.068667712439077E-004 -9.300000000000000E-002 -9.300000000000000E-002
  4.044470908302184E-004 -9.200000000000000E-002 -9.200000000000000E-002
  4.020284185486254E-004 -9.100000000000000E-002 -9.100000000000000E-002
  3.996107732668054E-004 -9.000000000000000E-002 -9.000000000000000E-002
  3.971941742867473E-004 -8.900000000000000E-002 -8.900000000000000E-002
  3.947786413665389E-004 -8.799999999999999E-002 -8.799999999999999E-002
  3.923641947231079E-004 -8.699999999999999E-002 -8.699999999999999E-002
  3.899508550561946E-004 -8.599999999999999E-002 -8.599999999999999E-002
  3.875386435509034E-004 -8.500000000000001E-002 -8.500000000000001E-002
  3.851275819036529E-004 -8.400000000000001E-002 -8.400000000000001E-002
  3.827176923277684E-004 -8.300000000000000E-002 -8.300000000000000E-002
  3.803089975840347E-004 -8.200000000000000E-002 -8.200000000000000E-002
  3.779015209752668E-004 -8.100000000000000E-002 -8.100000000000000E-002
  3.754952863811493E-004 -8.000000000000000E-002 -8.000000000000000E-002
  3.730903182714671E-004 -7.900000000000000E-002 -7.900000000000000E-002
  3.706866417182001E-004 -7.800000000000000E-002 -7.800000000000000E-002
  3.682842824195806E-004 -7.700000000000000E-002 -7.700000000000000E-002
  3.658832667291355E-004 -7.600000000000000E-002 -7.600000000000000E-002
  3.634836216522480E-004 -7.500000000000000E-002 -7.500000000000000E-002
  3.610853748891884E-004 -7.400000000000000E-002 -7.400000000000000E-002
  3.586885548415532E-004 -7.300000000000000E-002 -7.300000000000000E-002
  3.562931906542734E-004 -7.199999999999999E-002 -7.199999999999999E-002
  3.538993122158607E-004 -7.099999999999999E-002 -7.099999999999999E-002
  3.515069501943962E-004 -7.000000000000001E-002 -7.000000000000001E-002
  3.491161360720052E-004 -6.900000000000001E-002 -6.900000000000001E-002
  3.467269021527367E-004 -6.800000000000000E-002 -6.800000000000000E-002
  3.443392816014318E-004 -6.700000000000000E-002 -6.700000000000000E-002
  3.419533084734283E-004 -6.600000000000000E-002 -6.600000000000000E-002
  3.395690177335795E-004 -6.500000000000000E-002 -6.500000000000000E-002
  3.371864452944373E-004 -6.400000000000000E-002 -6.400000000000000E-002
  3.348056280534010E-004 -6.300000000000000E-002 -6.300000000000000E-002
  3.324266039122837E-004 -6.200000000000000E-002 -6.200000000000000E-002
  3.300494118249898E-004 -6.100000000000000E-002 -6.100000000000000E-002
  3.276740918230791E-004 -6.000000000000000E-002 -6.000000000000000E-002
  3.253006850570765E-004 -5.900000000000000E-002 -5.900000000000000E-002
  3.229292338396701E-004 -5.800000000000000E-002 -5.800000000000000E-002
  3.205597816770050E-004 -5.700000000000000E-002 -5.700000000000000E-002
  3.181923733145350E-004 -5.600000000000000E-002 -5.600000000000000E-002
  3.158270547869738E-004 -5.500000000000000E-002 -5.500000000000000E-002
  3.134638734517740E-004 -5.400000000000000E-002 -5.400000000000000E-002
  3.111028780498647E-004 -5.300000000000000E-002 -5.300000000000000E-002
  3.087441187434390E-004 -5.200000000000000E-002 -5.200000000000000E-002
  3.063876471643387E-004 -5.100000000000000E-002 -5.100000000000000E-002
  3.040335164906360E-004 -5.000000000000000E-002 -5.000000000000000E-002
  3.016817814732207E-004 -4.900000000000000E-002 -4.900000000000000E-002
  2.993324985091670E-004 -4.800000000000000E-002 -4.800000000000000E-002
  2.969857257037867E-004 -4.700000000000000E-002 -4.700000000000000E-002
  2.946415229258975E-004 -4.600000000000000E-002 -4.600000000000000E-002
  2.922999518770063E-004 -4.500000000000000E-002 -4.500000000000000E-002
  2.899610761649996E-004 -4.400000000000000E-002 -4.400000000000000E-002
  2.876249613679716E-004 -4.300000000000000E-002 -4.300000000000000E-002
  2.852916751068744E-004 -4.200000000000000E-002 -4.200000000000000E-002
  2.829612871333652E-004 -4.100000000000000E-002 -4.100000000000000E-002
  2.806338694075827E-004 -4.000000000000000E-002 -4.000000000000000E-002
  2.783094961758457E-004 -3.900000000000000E-002 -3.900000000000000E-002
  2.759882440641035E-004 -3.800000000000000E-002 -3.800000000000000E-002
  2.736701921748571E-004 -3.700000000000000E-002 -3.700000000000000E-002
  2.713554221796411E-004 -3.600000000000000E-002 -3.600000000000000E-002
  2.690440184113869E-004 -3.500000000000000E-002 -3.500000000000000E-002
  2.667360679859442E-004 -3.400000000000000E-002 -3.400000000000000E-002
  2.644316609006090E-004 -3.300000000000000E-002 -3.300000000000000E-002
  2.621308901545168E-004 -3.200000000000000E-002 -3.200000000000000E-002
  2.598338518603021E-004 -3.100000000000000E-002 -3.100000000000000E-002
  2.575406453874382E-004 -3.000000000000000E-002 -3.000000000000000E-002
  2.552513734699482E-004 -2.900000000000000E-002 -2.900000000000000E-002
  2.529661423664152E-004 -2.800000000000000E-002 -2.800000000000000E-002
  2.506850619809247E-004 -2.700000000000000E-002 -2.700000000000000E-002
  2.484082460389377E-004 -2.600000000000000E-002 -2.600000000000000E-002
  2.461358122167179E-004 -2.500000000000000E-002 -2.500000000000000E-002
  2.438678823310089E-004 -2.400000000000000E-002 -2.400000000000000E-002
  2.416045824876487E-004 -2.300000000000000E-002 -2.300000000000000E-002
  2.393460432873547E-004 -2.200000000000000E-002 -2.200000000000000E-002
  2.370923999831981E-004 -2.100000000000000E-002 -2.100000000000000E-002
  2.348437926995581E-004 -2.000000000000000E-002 -2.000000000000000E-002
  2.326003666305289E-004 -1.900000000000000E-002 -1.900000000000000E-002
  2.303622722606575E-004 -1.800000000000000E-002 -1.800000000000000E-002
  2.281296655784047E-004 -1.700000000000000E-002 -1.700000000000000E-002
  2.259027083189959E-004 -1.600000000000000E-002 -1.600000000000000E-002
  2.236815682153225E-004 -1.500000000000000E-002 -1.500000000000000E-002
  2.214664192438863E-004 -1.400000000000000E-002 -1.400000000000000E-002
  2.192574419068660E-004 -1.300000000000000E-002 -1.300000000000000E-002
  2.170548235061030E-004 -1.200000000000000E-002 -1.200000000000000E-002
  2.148587584433959E-004 -1.100000000000000E-002 -1.100000000000000E-002
  2.126694485216183E-004 -1.000000000000000E-002 -1.000000000000000E-002
  2.104871032774503E-004 -8.999999999999999E-003 -8.999999999999999E-003
  2.083119403099532E-004 -8.000000000000000E-003 -8.000000000000000E-003
  2.061441856350625E-004 -7.000000000000000E-003 -7.000000000000000E-003
  2.039840740560390E-004 -6.000000000000000E-003 -6.000000000000000E-003
  2.018318495414682E-004 -5.000000000000000E-003 -5.000000000000000E-003
  1.996877656440517E-004 -4.000000000000000E-003 -4.000000000000000E-003
  1.975520858816671E-004 -3.000000000000000E-003 -3.000000000000000E-003
  1.954250842199049E-004 -2.000000000000000E-003 -2.000000000000000E-003
  1.933070454913504E-004 -1.000000000000000E-003 -1.000000000000000E-003
  1.911982658909856E-004  0.000000000000000E+000  0.000000000000000E+000
  1.890990534534762E-004  1.000000000000000E-003  1.000000000000000E-003
  1.870097285786698E-004  2.000000000000000E-003  2.000000000000000E-003
  1.849306245509722E-004  3.000000000000000E-003  3.000000000000000E-003
  1.828620881102347E-004  4.000000000000000E-003  4.000000000000000E-003
  1.808044800079421E-004  5.000000000000000E-003  5.000000000000000E-003
  1.787581756167380E-004  6.000000000000000E-003  6.000000000000000E-003
  1.767235655263966E-004  7.000000000000000E-003  7.000000000000000E-003
  1.747010561957694E-004  8.000000000000000E-003  8.000000000000000E-003
  1.726910706012529E-004  8.999999999999999E-003  8.999999999999999E-003
  1.706940489018887E-004  1.000000000000000E-002  1.000000000000000E-002
  1.687104491474589E-004  1.100000000000000E-002  1.100000000000000E-002
  1.667407479682740E-004  1.200000000000000E-002  1.200000000000000E-002
  1.647854413119938E-004  1.300000000000000E-002  1.300000000000000E-002
  1.628450451703703E-004  1.400000000000000E-002  1.400000000000000E-002
  1.609200963396637E-004  1.500000000000000E-002  1.500000000000000E-002
  1.590111531614409E-004  1.600000000000000E-002  1.600000000000000E-002
  1.571187962985946E-004  1.700000000000000E-002  1.700000000000000E-002
  1.552436294871331E-004  1.800000000000000E-002  1.800000000000000E-002
  1.533862802972566E-004  1.900000000000000E-002  1.900000000000000E-002
  1.515474008838904E-004  2.000000000000000E-002  2.000000000000000E-002
  1.497276687193696E-004  2.100000000000000E-002  2.100000000000000E-002
  1.479277873080933E-004  2.200000000000000E-002  2.200000000000000E-002
  1.461484868575400E-004  2.300000000000000E-002  2.300000000000000E-002
  1.443905249358611E-004  2.400000000000000E-002  2.400000000000000E-002
  1.426546870598879E-004  2.500000000000000E-002  2.500000000000000E-002
  1.409417872053840E-004  2.600000000000000E-002  2.600000000000000E-002
  1.392526682969660E-004  2.700000000000000E-002  2.700000000000000E-002
  1.375882025532250E-004  2.800000000000000E-002  2.800000000000000E-002
  1.359492917565508E-004  2.900000000000000E-002  2.900000000000000E-002
  1.343368674081313E-004  3.000000000000000E-002  3.000000000000000E-002
  1.327518907251646E-004  3.100000000000000E-002  3.100000000000000E-002
  1.311953524991140E-004  3.200000000000000E-002  3.200000000000000E-002
  1.296682727550057E-004  3.300000000000000E-002  3.300000000000000E-002
  1.281717002313823E-004  3.400000000000000E-002  3.400000000000000E-002
  1.267067116267204E-004  3.500000000000000E-002  3.500000000000000E-002
  1.252744105925480E-004  3.600000000000000E-002  3.600000000000000E-002
  1.238759264742048E-004  3.700000000000000E-002  3.700000000000000E-002
  1.225124127382284E-004  3.800000000000000E-002  3.800000000000000E-002
  1.211850450917539E-004  3.900000000000000E-002  3.900000000000000E-002
  1.198950192615556E-004  4.000000000000000E-002  4.000000000000000E-002
  1.186435484012959E-004  4.100000000000000E-002  4.100000000000000E-002
  1.174318601400794E-004  4.200000000000000E-002  4.200000000000000E-002
  1.162611932147874E-004  4.300000000000000E-002  4.300000000000000E-002
  1.151327937105622E-004  4.400000000000000E-002  4.400000000000000E-002
  1.140479108920804E-004  4.500000000000000E-002  4.500000000000000E-002
  1.130077926076165E-004  4.600000000000000E-002  4.600000000000000E-002
  1.120136803212257E-004  4.700000000000000E-002  4.700000000000000E-002
  1.110668037269543E-004  4.800000000000000E-002  4.800000000000000E-002
  1.101683750188738E-004  4.900000000000000E-002  4.900000000000000E-002
  1.093195828286951E-004  5.000000000000000E-002  5.000000000000000E-002
  1.085215858851044E-004  5.100000000000000E-002  5.100000000000000E-002
  1.077755064380177E-004  5.200000000000000E-002  5.200000000000000E-002
  1.070824235006869E-004  5.300000000000000E-002  5.300000000000000E-002
  1.064433660556184E-004  5.400000000000000E-002  5.400000000000000E-002
  1.058593061772196E-004  5.500000000000000E-002  5.500000000000000E-002
  1.053311523154120E-004  5.600000000000000E-002  5.600000000000000E-002
  1.048597426868890E-004  5.700000000000000E-002  5.700000000000000E-002
  1.044458390116895E-004  5.800000000000000E-002  5.800000000000000E-002
  1.040901205838055E-004  5.900000000000000E-002  5.900000000000000E-002
  1.037931788521760E-004  6.000000000000000E-002  6.000000000000000E-002
  1.035555125789849E-004  6.100000000000000E-002  6.100000000000000E-002
  1.033775236498443E-004  6.200000000000000E-002  6.200000000000000E-002
  1.032595136592758E-004  6.300000000000000E-002  6.300000000000000E-002
  1.032016812945780E-004  6.400000000000000E-002  6.400000000000000E-002
  1.032041205863083E-004  6.500000000000000E-002  6.500000000000000E-002
  1.032668200740486E-004  6.600000000000000E-002  6.600000000000000E-002
  1.033896628856691E-004  6.700000000000000E-002  6.700000000000000E-002
  1.035724277269030E-004  6.800000000000000E-002  6.800000000000000E-002
  1.038147907915562E-004  6.900000000000001E-002  6.900000000000001E-002
  1.041163285068504E-004  7.000000000000001E-002  7.000000000000001E-002
  1.044765210983605E-004  7.099999999999999E-002  7.099999999999999E-002
  1.048947568946652E-004  7.199999999999999E-002  7.199999999999999E-002
  1.053703372775954E-004  7.300000000000000E-002  7.300000000000000E-002
  1.059024822075485E-004  7.400000000000000E-002  7.400000000000000E-002
  1.064903361989485E-004  7.500000000000000E-002  7.500000000000000E-002
  1.071329746873211E-004  7.600000000000000E-002  7.600000000000000E-002
  1.078294106379212E-004  7.700000000000000E-002  7.700000000000000E-002
  1.085786013391161E-004  7.800000000000000E-002  7.800000000000000E-002
  1.093794552282025E-004  7.900000000000000E-002  7.900000000000000E-002
  1.102308387435069E-004  8.000000000000000E-002  8.000000000000000E-002
  1.111315830289290E-004  8.100000000000000E-002  8.100000000000000E-002
  1.120804904942128E-004  8.200000000000000E-002  8.200000000000000E-002
  1.130763411155412E-004  8.300000000000000E-002  8.300000000000000E-002
  1.141178984541927E-004  8.400000000000001E-002  8.400000000000001E-002
  1.152039153315513E-004  8.500000000000001E-002  8.500000000000001E-002
  1.163331391524772E-004  8.599999999999999E-002  8.599999999999999E-002
  1.175043168136806E-004  8.699999999999999E-002  8.699999999999999E-002
  1.187161992422476E-004  8.799999999999999E-002  8.799999999999999E-002
  1.199675454793248E-004  8.900000000000000E-002  8.900000000000000E-002
  1.212571263975013E-004  9.000000000000000E-002  9.000000000000000E-002
  1.225837279817969E-004  9.100000000000000E-002  9.100000000000000E-002
  1.239461542279634E-004  9.200000000000000E-002  9.200000000000000E-002
  1.253432296749418E-004  9.300000000000000E-002  9.300000000000000E-002
  1.267738015658773E-004  9.400000000000000E-002  9.400000000000000E-002
  1.282367416651306E-004  9.500000000000000E-002  9.500000000000000E-002
  1.297309477906358E-004  9.600000000000000E-002  9.600000000000000E-002
  1.312553450235048E-004  9.700000000000000E-002  9.700000000000000E-002
  1.328088866482248E-004  9.800000000000000E-002  9.800000000000000E-002
  1.343905549011525E-004  9.900000000000000E-002  9.900000000000000E-002
  1.359993614291624E-004  0.100000000000000       0.100000000000000     
  1.376343475906981E-004  0.101000000000000       0.101000000000000     
  1.392945845955460E-004  0.102000000000000       0.102000000000000     
  1.409791734384767E-004  0.103000000000000       0.103000000000000     
  1.426872447575464E-004  0.104000000000000       0.104000000000000     
  1.444179585333613E-004  0.105000000000000       0.105000000000000     
  1.461705036967851E-004  0.106000000000000       0.106000000000000     
  1.479440976615688E-004  0.107000000000000       0.107000000000000     
  1.497379857823757E-004  0.108000000000000       0.108000000000000     
  1.515514407386360E-004  0.109000000000000       0.109000000000000     
  1.533837618997817E-004  0.110000000000000       0.110000000000000     
  1.552342746123599E-004  0.111000000000000       0.111000000000000     
  1.571023294986304E-004  0.112000000000000       0.112000000000000     
  1.589873017098603E-004  0.113000000000000       0.113000000000000     
  1.608885901735029E-004  0.114000000000000       0.114000000000000     
  1.628056168236509E-004  0.115000000000000       0.115000000000000     
  1.647378258500871E-004  0.116000000000000       0.116000000000000     
  1.666846829200053E-004  0.117000000000000       0.117000000000000     
  1.686456744320181E-004  0.118000000000000       0.118000000000000     
  1.706203067550748E-004  0.119000000000000       0.119000000000000     
  1.726081055097611E-004  0.120000000000000       0.120000000000000     
  1.746086148200557E-004  0.121000000000000       0.121000000000000     
  1.766213966264542E-004  0.122000000000000       0.122000000000000     
  1.786460299890333E-004  0.123000000000000       0.123000000000000     
  1.806821104083361E-004  0.124000000000000       0.124000000000000     
  1.827292491800961E-004  0.125000000000000       0.125000000000000     
  1.847870727664833E-004  0.126000000000000       0.126000000000000     
  1.868552221632811E-004  0.127000000000000       0.127000000000000     
  1.889333523340880E-004  0.128000000000000       0.128000000000000     
  1.910211316163062E-004  0.129000000000000       0.129000000000000     
  1.931182411845007E-004  0.130000000000000       0.130000000000000     
  1.952243745047698E-004  0.131000000000000       0.131000000000000     
  1.973392368487070E-004  0.132000000000000       0.132000000000000     
  1.994625447702790E-004  0.133000000000000       0.133000000000000     
  2.015940256614672E-004  0.134000000000000       0.134000000000000     
  2.037334172745921E-004  0.135000000000000       0.135000000000000     
  2.058804673160015E-004  0.136000000000000       0.136000000000000     
  2.080349330054182E-004  0.137000000000000       0.137000000000000     
  2.101965806921938E-004  0.138000000000000       0.138000000000000     
  2.123651854575387E-004  0.139000000000000       0.139000000000000     
  2.145405307708981E-004  0.140000000000000       0.140000000000000     
  2.167224081164913E-004  0.141000000000000       0.141000000000000     
  2.189106166667137E-004  0.142000000000000       0.142000000000000     
  2.211049629684690E-004  0.143000000000000       0.143000000000000     
  2.233052606282565E-004  0.144000000000000       0.144000000000000     
  2.255113300154164E-004  0.145000000000000       0.145000000000000     
  2.277229979881119E-004  0.146000000000000       0.146000000000000     
  2.299400976300165E-004  0.147000000000000       0.147000000000000     
  2.321624679817964E-004  0.148000000000000       0.148000000000000     
  2.343899537962976E-004  0.149000000000000       0.149000000000000     
  2.366224053158225E-004  0.150000000000000       0.150000000000000     
  2.388596780430567E-004  0.151000000000000       0.151000000000000     
  2.411016325201373E-004  0.152000000000000       0.152000000000000     
  2.433481341291342E-004  0.153000000000000       0.153000000000000     
  2.455990529021018E-004  0.154000000000000       0.154000000000000     
  2.478542633192366E-004  0.155000000000000       0.155000000000000     
  2.501136441530392E-004  0.156000000000000       0.156000000000000     
  2.523770782722477E-004  0.157000000000000       0.157000000000000     
  2.546444524926888E-004  0.158000000000000       0.158000000000000     
  2.569156574264600E-004  0.159000000000000       0.159000000000000     
  2.591905873160624E-004  0.160000000000000       0.160000000000000     
  2.614691399017984E-004  0.161000000000000       0.161000000000000     
  2.637512162922425E-004  0.162000000000000       0.162000000000000     
  2.660367208149836E-004  0.163000000000000       0.163000000000000     
  2.683255609081812E-004  0.164000000000000       0.164000000000000     
  2.706176469925464E-004  0.165000000000000       0.165000000000000     
  2.729128923615247E-004  0.166000000000000       0.166000000000000     
  2.752112130731215E-004  0.167000000000000       0.167000000000000     
  2.775125278334178E-004  0.168000000000000       0.168000000000000     
  2.798167579129892E-004  0.169000000000000       0.169000000000000     
  2.821238270380546E-004  0.170000000000000       0.170000000000000     
  2.844336613081916E-004  0.171000000000000       0.171000000000000     
  2.867461890969915E-004  0.172000000000000       0.172000000000000     
  2.890613409784733E-004  0.173000000000000       0.173000000000000     
  2.913790496461394E-004  0.174000000000000       0.174000000000000     
  2.936992498207849E-004  0.175000000000000       0.175000000000000     
  2.960218781952531E-004  0.176000000000000       0.176000000000000     
  2.983468733545507E-004  0.177000000000000       0.177000000000000     
  3.006741757045285E-004  0.178000000000000       0.178000000000000     
  3.030037274124640E-004  0.179000000000000       0.179000000000000     
  3.053354723439014E-004  0.180000000000000       0.180000000000000     
  3.076693560013017E-004  0.181000000000000       0.181000000000000     
  3.100053254592662E-004  0.182000000000000       0.182000000000000     
  3.123433293202831E-004  0.183000000000000       0.183000000000000     
  3.146833176574846E-004  0.184000000000000       0.184000000000000     
  3.170252419657124E-004  0.185000000000000       0.185000000000000     
  3.193690551043588E-004  0.186000000000000       0.186000000000000     
  3.217147112566379E-004  0.187000000000000       0.187000000000000     
  3.240621658856997E-004  0.188000000000000       0.188000000000000     
  3.264113756950263E-004  0.189000000000000       0.189000000000000     
  3.287622985699454E-004  0.190000000000000       0.190000000000000     
  3.311148935542570E-004  0.191000000000000       0.191000000000000     
  3.334691208053570E-004  0.192000000000000       0.192000000000000     
  3.358249415586998E-004  0.193000000000000       0.193000000000000     
  3.381823180911441E-004  0.194000000000000       0.194000000000000     
  3.405412136854779E-004  0.195000000000000       0.195000000000000     
  3.429015926003609E-004  0.196000000000000       0.196000000000000     
  3.452634200373625E-004  0.197000000000000       0.197000000000000     
  3.476266621115013E-004  0.198000000000000       0.198000000000000     
  3.499912858146575E-004  0.199000000000000       0.199000000000000     
  3.523572590017989E-004  0.200000000000000       0.200000000000000     
  3.547245503481440E-004  0.201000000000000       0.201000000000000     
  3.570931293344916E-004  0.202000000000000       0.202000000000000     
  3.594629662172589E-004  0.203000000000000       0.203000000000000     
  3.618340320005554E-004  0.204000000000000       0.204000000000000     
  3.642062984199813E-004  0.205000000000000       0.205000000000000     
  3.665797379178343E-004  0.206000000000000       0.206000000000000     
  3.689543236181659E-004  0.207000000000000       0.207000000000000     
  3.713300293113400E-004  0.208000000000000       0.208000000000000     
  3.737068294191026E-004  0.209000000000000       0.209000000000000     
  3.760846990002056E-004  0.210000000000000       0.210000000000000     
  3.784636137182042E-004  0.211000000000000       0.211000000000000     
  3.808435498027730E-004  0.212000000000000       0.212000000000000     
  3.832244840775898E-004  0.213000000000000       0.213000000000000     
  3.856063939024273E-004  0.214000000000000       0.214000000000000     
  3.879892571785691E-004  0.215000000000000       0.215000000000000     
  3.903730523204735E-004  0.216000000000000       0.216000000000000     
  3.927577582558167E-004  0.217000000000000       0.217000000000000     
  3.951433543958949E-004  0.218000000000000       0.218000000000000     
  3.975298206322179E-004  0.219000000000000       0.219000000000000     
  3.999171373123248E-004  0.220000000000000       0.220000000000000     
  4.023052852354665E-004  0.221000000000000       0.221000000000000     
  4.046942456364465E-004  0.222000000000000       0.222000000000000     
  4.070840001749556E-004  0.223000000000000       0.223000000000000     
  4.094745309189508E-004  0.224000000000000       0.224000000000000     
  4.118658203429183E-004  0.225000000000000       0.225000000000000     
  4.142578512987427E-004  0.226000000000000       0.226000000000000     
  4.166506070259890E-004  0.227000000000000       0.227000000000000     
  4.190440711252497E-004  0.228000000000000       0.228000000000000     
  4.214382275627291E-004  0.229000000000000       0.229000000000000     
  4.238330606452401E-004  0.230000000000000       0.230000000000000     
  4.262285550102456E-004  0.231000000000000       0.231000000000000     
  4.286246956447870E-004  0.232000000000000       0.232000000000000     
  4.310214678387361E-004  0.233000000000000       0.233000000000000     
  4.334188572013551E-004  0.234000000000000       0.234000000000000     
  4.358168496385300E-004  0.235000000000000       0.235000000000000     
  4.382154313587355E-004  0.236000000000000       0.236000000000000     
  4.406145888504047E-004  0.237000000000000       0.237000000000000     
  4.430143088860450E-004  0.238000000000000       0.238000000000000     
  4.454145785103552E-004  0.239000000000000       0.239000000000000     
  4.478153850328210E-004  0.240000000000000       0.240000000000000     
  4.502167160170728E-004  0.241000000000000       0.241000000000000     
  4.526185592853210E-004  0.242000000000000       0.242000000000000     
  4.550209028999950E-004  0.243000000000000       0.243000000000000     
  4.574237351645912E-004  0.244000000000000       0.244000000000000     
  4.598270446122295E-004  0.245000000000000       0.245000000000000     
  4.622308200097081E-004  0.246000000000000       0.246000000000000     
  4.646350503350567E-004  0.247000000000000       0.247000000000000     
  4.670397247891263E-004  0.248000000000000       0.248000000000000     
  4.694448327834939E-004  0.249000000000000       0.249000000000000     
  4.718503639333161E-004  0.250000000000000       0.250000000000000     
  4.742563080466152E-004  0.251000000000000       0.251000000000000     
  4.766626551397559E-004  0.252000000000000       0.252000000000000     
  4.790693954053920E-004  0.253000000000000       0.253000000000000     
  4.814765192320044E-004  0.254000000000000       0.254000000000000     
  4.838840171856335E-004  0.255000000000000       0.255000000000000     
  4.862918800067187E-004  0.256000000000000       0.256000000000000     
  4.887000986145805E-004  0.257000000000000       0.257000000000000     
  4.911086640873152E-004  0.258000000000000       0.258000000000000     
  4.935175676746644E-004  0.259000000000000       0.259000000000000     
  4.959268007820163E-004  0.260000000000000       0.260000000000000     
  4.983363549766205E-004  0.261000000000000       0.261000000000000     
  5.007462219783684E-004  0.262000000000000       0.262000000000000     
  5.031563936450598E-004  0.263000000000000       0.263000000000000     
  5.055668619998575E-004  0.264000000000000       0.264000000000000     
  5.079776191904127E-004  0.265000000000000       0.265000000000000     
  5.103886575114860E-004  0.266000000000000       0.266000000000000     
  5.127999693936454E-004  0.267000000000000       0.267000000000000     
  5.152115473947788E-004  0.268000000000000       0.268000000000000     
  5.176233842187732E-004  0.269000000000000       0.269000000000000     
  5.200354726743071E-004  0.270000000000000       0.270000000000000     
  5.224478057090357E-004  0.271000000000000       0.271000000000000     
  5.248603763887380E-004  0.272000000000000       0.272000000000000     
  5.272731778915407E-004  0.273000000000000       0.273000000000000     
  5.296862035214867E-004  0.274000000000000       0.274000000000000     
  5.320994466878441E-004  0.275000000000000       0.275000000000000     
  5.345129009144186E-004  0.276000000000000       0.276000000000000     
  5.369265598297702E-004  0.277000000000000       0.277000000000000     
  5.393404171770787E-004  0.278000000000000       0.278000000000000     
  5.417544667901206E-004  0.279000000000000       0.279000000000000     
  5.441687026139686E-004  0.280000000000000       0.280000000000000     
  5.465831186915714E-004  0.281000000000000       0.281000000000000     
  5.489977091597490E-004  0.282000000000000       0.282000000000000     
  5.514124682522390E-004  0.283000000000000       0.283000000000000     
  5.538273902942682E-004  0.284000000000000       0.284000000000000     
  5.562424696987677E-004  0.285000000000000       0.285000000000000     
  5.586577009858477E-004  0.286000000000000       0.286000000000000     
  5.610730787344182E-004  0.287000000000000       0.287000000000000     
  5.634885976326461E-004  0.288000000000000       0.288000000000000     
  5.659042524366372E-004  0.289000000000000       0.289000000000000     
  5.683200379990163E-004  0.290000000000000       0.290000000000000     
  5.707359492346964E-004  0.291000000000000       0.291000000000000     
  5.731519811518009E-004  0.292000000000000       0.292000000000000     
  5.755681288302046E-004  0.293000000000000       0.293000000000000     
  5.779843874237150E-004  0.294000000000000       0.294000000000000     
  5.804007521631648E-004  0.295000000000000       0.295000000000000     
  5.828172183458359E-004  0.296000000000000       0.296000000000000     
  5.852337813491347E-004  0.297000000000000       0.297000000000000     
  5.876504366077175E-004  0.298000000000000       0.298000000000000     
  5.900671796326355E-004  0.299000000000000       0.299000000000000     
  5.924840060078832E-004  0.300000000000000       0.300000000000000     
  5.949009113638757E-004  0.301000000000000       0.301000000000000     
  5.973178914126611E-004  0.302000000000000       0.302000000000000     
  5.997349419211650E-004  0.303000000000000       0.303000000000000     
  6.021520587190534E-004  0.304000000000000       0.304000000000000     
  6.045692376951050E-004  0.305000000000000       0.305000000000000     
  6.069864747990624E-004  0.306000000000000       0.306000000000000     
  6.094037660395057E-004  0.307000000000000       0.307000000000000     
  6.118211074783944E-004  0.308000000000000       0.308000000000000     
  6.142384952355183E-004  0.309000000000000       0.309000000000000     
  6.166559254858110E-004  0.310000000000000       0.310000000000000     
  6.190733944635232E-004  0.311000000000000       0.311000000000000     
  6.214908984429750E-004  0.312000000000000       0.312000000000000     
  6.239084337590893E-004  0.313000000000000       0.313000000000000     
  6.263259967964445E-004  0.314000000000000       0.314000000000000     
  6.287435839859649E-004  0.315000000000000       0.315000000000000     
  6.311611918092686E-004  0.316000000000000       0.316000000000000     
  6.335788168015569E-004  0.317000000000000       0.317000000000000     
  6.359964555356417E-004  0.318000000000000       0.318000000000000     
  6.384141046358613E-004  0.319000000000000       0.319000000000000     
  6.408317607735996E-004  0.320000000000000       0.320000000000000     
  6.432494206594241E-004  0.321000000000000       0.321000000000000     
  6.456670810484480E-004  0.322000000000000       0.322000000000000     
  6.480847387439442E-004  0.323000000000000       0.323000000000000     
  6.505023905867062E-004  0.324000000000000       0.324000000000000     
  6.529200334599772E-004  0.325000000000000       0.325000000000000     
  6.553376642888519E-004  0.326000000000000       0.326000000000000     
  6.577552800356007E-004  0.327000000000000       0.327000000000000     
  6.601728777010139E-004  0.328000000000000       0.328000000000000     
  6.625904543332943E-004  0.329000000000000       0.329000000000000     
  6.650080070096667E-004  0.330000000000000       0.330000000000000     
  6.674255328429476E-004  0.331000000000000       0.331000000000000     
  6.698430289949942E-004  0.332000000000000       0.332000000000000     
  6.722604926437584E-004  0.333000000000000       0.333000000000000     
  6.746779210212338E-004  0.334000000000000       0.334000000000000     
  6.770953113858304E-004  0.335000000000000       0.335000000000000     
  6.795126610278079E-004  0.336000000000000       0.336000000000000     
  6.819299672768198E-004  0.337000000000000       0.337000000000000     
  6.843472274929119E-004  0.338000000000000       0.338000000000000     
  6.867644390625349E-004  0.339000000000000       0.339000000000000     
  6.891815994165943E-004  0.340000000000000       0.340000000000000     
  6.915987060049501E-004  0.341000000000000       0.341000000000000     
  6.940157563172464E-004  0.342000000000000       0.342000000000000     
  6.964327478669776E-004  0.343000000000000       0.343000000000000     
  6.988496782023036E-004  0.344000000000000       0.344000000000000     
  7.012665448968995E-004  0.345000000000000       0.345000000000000     
  7.036833455545341E-004  0.346000000000000       0.346000000000000     
  7.061000778083186E-004  0.347000000000000       0.347000000000000     
  7.085167393172106E-004  0.348000000000000       0.348000000000000     
  7.109333277712603E-004  0.349000000000000       0.349000000000000     
  7.133498408816028E-004  0.350000000000000       0.350000000000000     
  7.157662763886876E-004  0.351000000000000       0.351000000000000     
  7.181826320636126E-004  0.352000000000000       0.352000000000000     
  7.205989056957291E-004  0.353000000000000       0.353000000000000     
  7.230150951075146E-004  0.354000000000000       0.354000000000000     
  7.254311981348060E-004  0.355000000000000       0.355000000000000     
  7.278472126526674E-004  0.356000000000000       0.356000000000000     
  7.302631365445223E-004  0.357000000000000       0.357000000000000     
  7.326789677307103E-004  0.358000000000000       0.358000000000000     
  7.350947041462887E-004  0.359000000000000       0.359000000000000     
  7.375103437596641E-004  0.360000000000000       0.360000000000000     
  7.399258845467037E-004  0.361000000000000       0.361000000000000     
  7.423413245181131E-004  0.362000000000000       0.362000000000000     
  7.447566617016755E-004  0.363000000000000       0.363000000000000     
  7.471718941475883E-004  0.364000000000000       0.364000000000000     
  7.495870199256815E-004  0.365000000000000       0.365000000000000     
  7.520020371291374E-004  0.366000000000000       0.366000000000000     
  7.544169438704087E-004  0.367000000000000       0.367000000000000     
  7.568317382837966E-004  0.368000000000000       0.368000000000000     
  7.592464185199144E-004  0.369000000000000       0.369000000000000     
  7.616609827531381E-004  0.370000000000000       0.370000000000000     
  7.640754291747606E-004  0.371000000000000       0.371000000000000     
  7.664897560000441E-004  0.372000000000000       0.372000000000000     
  7.689039614557559E-004  0.373000000000000       0.373000000000000     
  7.713180437907044E-004  0.374000000000000       0.374000000000000     
  7.737320012738531E-004  0.375000000000000       0.375000000000000     
  7.761458321904729E-004  0.376000000000000       0.376000000000000     
  7.785595348442687E-004  0.377000000000000       0.377000000000000     
  7.809731075521192E-004  0.378000000000000       0.378000000000000     
  7.833865486565775E-004  0.379000000000000       0.379000000000000     
  7.857998565110657E-004  0.380000000000000       0.380000000000000     
  7.882130294890084E-004  0.381000000000000       0.381000000000000     
  7.906260659771093E-004  0.382000000000000       0.382000000000000     
  7.930389643800393E-004  0.383000000000000       0.383000000000000     
  7.954517231185520E-004  0.384000000000000       0.384000000000000     
  7.978643406301287E-004  0.385000000000000       0.385000000000000     
  8.002768153685505E-004  0.386000000000000       0.386000000000000     
  8.026891458001315E-004  0.387000000000000       0.387000000000000     
  8.051013304083939E-004  0.388000000000000       0.388000000000000     
  8.075133676938616E-004  0.389000000000000       0.389000000000000     
  8.099252561667684E-004  0.390000000000000       0.390000000000000     
  8.123369943546685E-004  0.391000000000000       0.391000000000000     
  8.147485808018811E-004  0.392000000000000       0.392000000000000     
  8.171600140643985E-004  0.393000000000000       0.393000000000000     
  8.195712927116522E-004  0.394000000000000       0.394000000000000     
  8.219824153301090E-004  0.395000000000000       0.395000000000000     
  8.243933805165609E-004  0.396000000000000       0.396000000000000     
  8.268041868852863E-004  0.397000000000000       0.397000000000000     
  8.292148330546924E-004  0.398000000000000       0.398000000000000     
  8.316253176679281E-004  0.399000000000000       0.399000000000000     
  8.340356393746269E-004  0.400000000000000       0.400000000000000

==> Figs/data/bump_FRqDGp4_cd.dat <==
1.580438165935867E-003 -0.400000000000000      -0.400000000000000     
  1.633969088133782E-003 -0.395000000000000      -0.395000000000000     
  1.693201408741246E-003 -0.390000000000000      -0.390000000000000     
  1.756972881917817E-003 -0.385000000000000      -0.385000000000000     
  1.824165742093218E-003 -0.380000000000000      -0.380000000000000     
  1.893741479617888E-003 -0.375000000000000      -0.375000000000000     
  1.964762949018834E-003 -0.370000000000000      -0.370000000000000     
  2.036404154025933E-003 -0.365000000000000      -0.365000000000000     
  2.107949327728949E-003 -0.360000000000000      -0.360000000000000     
  2.178783954662574E-003 -0.355000000000000      -0.355000000000000     
  2.248380959864668E-003 -0.350000000000000      -0.350000000000000     
  2.316285321332176E-003 -0.345000000000000      -0.345000000000000     
  2.382099862187310E-003 -0.340000000000000      -0.340000000000000     
  2.445474093608707E-003 -0.335000000000000      -0.335000000000000     
  2.506096934825844E-003 -0.330000000000000      -0.330000000000000     
  2.563693149652044E-003 -0.325000000000000      -0.325000000000000     
  2.618022608011136E-003 -0.320000000000000      -0.320000000000000     
  2.668881101708547E-003 -0.315000000000000      -0.315000000000000     
  2.716101415499627E-003 -0.310000000000000      -0.310000000000000     
  2.759553622607615E-003 -0.305000000000000      -0.305000000000000     
  2.799143999485994E-003 -0.300000000000000      -0.300000000000000     
  2.834812428695900E-003 -0.295000000000000      -0.295000000000000     
  2.866528558614154E-003 -0.290000000000000      -0.290000000000000     
  2.894287245833371E-003 -0.285000000000000      -0.285000000000000     
  2.918103897386515E-003 -0.280000000000000      -0.280000000000000     
  2.938010264986848E-003 -0.275000000000000      -0.275000000000000     
  2.954051071915925E-003 -0.270000000000000      -0.270000000000000     
  2.966281633929703E-003 -0.265000000000000      -0.265000000000000     
  2.974766426003719E-003 -0.260000000000000      -0.260000000000000     
  2.979578391579998E-003 -0.255000000000000      -0.255000000000000     
  2.980798712653338E-003 -0.250000000000000      -0.250000000000000     
  2.978516755778596E-003 -0.245000000000000      -0.245000000000000     
  2.972829963375018E-003 -0.240000000000000      -0.240000000000000     
  2.963843544372930E-003 -0.235000000000000      -0.235000000000000     
  2.951669906390825E-003 -0.230000000000000      -0.230000000000000     
  2.936427844109136E-003 -0.225000000000000      -0.225000000000000     
  2.918241545785133E-003 -0.220000000000000      -0.220000000000000     
  2.897239501414729E-003 -0.215000000000000      -0.215000000000000     
  2.873553398132332E-003 -0.210000000000000      -0.210000000000000     
  2.847317081603041E-003 -0.205000000000000      -0.205000000000000     
  2.818665648627365E-003 -0.200000000000000      -0.200000000000000     
  2.787734722974269E-003 -0.195000000000000      -0.195000000000000     
  2.754659948328975E-003 -0.190000000000000      -0.190000000000000     
  2.719576711433729E-003 -0.185000000000000      -0.185000000000000     
  2.682620083128111E-003 -0.180000000000000      -0.180000000000000     
  2.643924933269070E-003 -0.175000000000000      -0.175000000000000     
  2.603626150465088E-003 -0.170000000000000      -0.170000000000000     
  2.561858878648577E-003 -0.165000000000000      -0.165000000000000     
  2.518758675204986E-003 -0.160000000000000      -0.160000000000000     
  2.474461516187818E-003 -0.155000000000000      -0.155000000000000     
  2.429103597830727E-003 -0.150000000000000      -0.150000000000000     
  2.382820928282963E-003 -0.145000000000000      -0.145000000000000     
  2.335748745573411E-003 -0.140000000000000      -0.140000000000000     
  2.288020823169467E-003 -0.135000000000000      -0.135000000000000     
  2.239768749901808E-003 -0.130000000000000      -0.130000000000000     
  2.191121255405306E-003 -0.125000000000000      -0.125000000000000     
  2.142203631788126E-003 -0.120000000000000      -0.120000000000000     
  2.093137273221004E-003 -0.115000000000000      -0.115000000000000     
  2.044039308768877E-003 -0.110000000000000      -0.110000000000000     
  1.995022288618940E-003 -0.105000000000000      -0.105000000000000     
  1.946193871580880E-003 -0.100000000000000      -0.100000000000000     
  1.897656467215053E-003 -9.500000000000000E-002 -9.500000000000000E-002
  1.849506826717663E-003 -9.000000000000000E-002 -9.000000000000000E-002
  1.801835595721631E-003 -8.500000000000001E-002 -8.500000000000001E-002
  1.754726894176635E-003 -8.000000000000000E-002 -8.000000000000000E-002
  1.708257996027375E-003 -7.500000000000000E-002 -7.500000000000000E-002
  1.662499196891766E-003 -7.000000000000001E-002 -7.000000000000001E-002
  1.617513933049861E-003 -6.500000000000000E-002 -6.500000000000000E-002
  1.573359182385660E-003 -6.000000000000000E-002 -6.000000000000000E-002
  1.530086132602456E-003 -5.500000000000000E-002 -5.500000000000000E-002
  1.487741057701566E-003 -5.000000000000000E-002 -5.000000000000000E-002
  1.446366307014564E-003 -4.500000000000000E-002 -4.500000000000000E-002
  1.406001302137418E-003 -4.000000000000000E-002 -4.000000000000000E-002
  1.366683439481420E-003 -3.500000000000000E-002 -3.500000000000000E-002
  1.328448823747016E-003 -3.000000000000000E-002 -3.000000000000000E-002
  1.291332799099028E-003 -2.500000000000000E-002 -2.500000000000000E-002
  1.255370278275298E-003 -2.000000000000000E-002 -2.000000000000000E-002
  1.220595911582914E-003 -1.500000000000000E-002 -1.500000000000000E-002
  1.187044142032584E-003 -1.000000000000000E-002 -1.000000000000000E-002
  1.154749203133331E-003 -5.000000000000000E-003 -5.000000000000000E-003
  1.123745082715771E-003  0.000000000000000E+000  0.000000000000000E+000
  1.094065454241269E-003  5.000000000000000E-003  5.000000000000000E-003
  1.065743538479910E-003  1.000000000000000E-002  1.000000000000000E-002
  1.038811834027631E-003  1.500000000000000E-002  1.500000000000000E-002
  1.013301645258266E-003  2.000000000000000E-002  2.000000000000000E-002
  9.892423503701062E-004  2.500000000000000E-002  2.500000000000000E-002
  9.666603751381622E-004  3.000000000000000E-002  3.000000000000000E-002
  9.455778908938413E-004  3.500000000000000E-002  3.500000000000000E-002
  9.260113028628756E-004  4.000000000000000E-002  4.000000000000000E-002
  9.079696303611243E-004  4.500000000000000E-002  4.500000000000000E-002
  8.914529335677052E-004  5.000000000000000E-002  5.000000000000000E-002
  8.764509194605475E-004  5.500000000000000E-002  5.500000000000000E-002
  8.629418729081437E-004  6.000000000000000E-002  6.000000000000000E-002
  8.508920131493561E-004  6.500000000000000E-002  6.500000000000000E-002
  8.402553187096296E-004  7.000000000000001E-002  7.000000000000001E-002
  8.309738280352570E-004  7.500000000000000E-002  7.500000000000000E-002
  8.229783779271008E-004  8.000000000000000E-002  8.000000000000000E-002
  8.161896645354313E-004  8.500000000000001E-002  8.500000000000001E-002
  8.105195931285302E-004  9.000000000000000E-002  9.000000000000000E-002
  8.058727398057017E-004  9.500000000000000E-002  9.500000000000000E-002
  8.021479212241145E-004  0.100000000000000       0.100000000000000     
  7.992397453494692E-004  0.105000000000000       0.105000000000000     
  7.970401364138374E-004  0.110000000000000       0.110000000000000     
  7.954397990191727E-004  0.115000000000000       0.115000000000000     
  7.943296034947034E-004  0.120000000000000       0.120000000000000     
  7.936018948847239E-004  0.125000000000000       0.125000000000000     
  7.931517159102435E-004  0.130000000000000       0.130000000000000     
  7.928779303400656E-004  0.135000000000000       0.135000000000000     
  7.926842467622182E-004  0.140000000000000       0.140000000000000     
  7.924801129877474E-004  0.145000000000000       0.145000000000000     
  7.921814824858781E-004  0.150000000000000       0.150000000000000     
  7.917114241900092E-004  0.155000000000000       0.155000000000000     
  7.910005854375686E-004  0.160000000000000       0.160000000000000     
  7.899874842902932E-004  0.165000000000000       0.165000000000000     
  7.886186621168102E-004  0.170000000000000       0.170000000000000     
  7.868486760853679E-004  0.175000000000000       0.175000000000000     
  7.846399811086314E-004  0.180000000000000       0.180000000000000     
  7.819626903792618E-004  0.185000000000000       0.185000000000000     
  7.787942613927064E-004  0.190000000000000       0.190000000000000     
  7.751191166526215E-004  0.195000000000000       0.195000000000000     
  7.709282261821094E-004  0.200000000000000       0.200000000000000     
  7.662186693259530E-004  0.205000000000000       0.205000000000000     
  7.609931962230802E-004  0.210000000000000       0.210000000000000     
  7.552597864242367E-004  0.215000000000000       0.215000000000000     
  7.490312196506897E-004  0.220000000000000       0.220000000000000     
  7.423246677255451E-004  0.225000000000000       0.225000000000000     
  7.351612753825545E-004  0.230000000000000       0.230000000000000     
  7.275657460370279E-004  0.235000000000000       0.235000000000000     
  7.195659363162571E-004  0.240000000000000       0.240000000000000     
  7.111924134133410E-004  0.245000000000000       0.245000000000000     
  7.024780001504995E-004  0.250000000000000       0.250000000000000     
  6.934573205397125E-004  0.255000000000000       0.255000000000000     
  6.841663154059823E-004  0.260000000000000       0.260000000000000     
  6.746417417695810E-004  0.265000000000000       0.265000000000000     
  6.649206804327130E-004  0.270000000000000       0.270000000000000     
  6.550400574359112E-004  0.275000000000000       0.275000000000000     
  6.450361812392449E-004  0.280000000000000       0.280000000000000     
  6.349443062419913E-004  0.285000000000000       0.285000000000000     
  6.247982485209324E-004  0.290000000000000       0.290000000000000     
  6.146300454945143E-004  0.295000000000000       0.295000000000000     
  6.044696597420847E-004  0.300000000000000       0.300000000000000     
  5.943447479951878E-004  0.305000000000000       0.305000000000000     
  5.842805019599871E-004  0.310000000000000       0.310000000000000     
  5.742995467428041E-004  0.315000000000000       0.315000000000000     
  5.644219004466035E-004  0.320000000000000       0.320000000000000     
  5.546650211536437E-004  0.325000000000000       0.325000000000000     
  5.450439292180705E-004  0.330000000000000       0.330000000000000     
  5.355714118762323E-004  0.335000000000000       0.335000000000000     
  5.262583196057950E-004  0.340000000000000       0.340000000000000     
  5.171139498890516E-004  0.345000000000000       0.345000000000000     
  5.081465185210353E-004  0.350000000000000       0.350000000000000     
  4.993637074657361E-004  0.355000000000000       0.355000000000000     
  4.907732737075748E-004  0.360000000000000       0.360000000000000     
  4.823837155207539E-004  0.365000000000000       0.365000000000000     
  4.742049835441649E-004  0.370000000000000       0.370000000000000     
  4.662492019637183E-004  0.375000000000000       0.375000000000000     
  4.585313655266001E-004  0.380000000000000       0.380000000000000     
  4.510700169464924E-004  0.385000000000000       0.385000000000000     
  4.438878890415295E-004  0.390000000000000       0.390000000000000     
  4.370124581342486E-004  0.395000000000000       0.395000000000000     
  4.304763810610702E-004  0.400000000000000       0.400000000000000

==> Figs/data/bump_FRqDGp4_uw.dat <==
2.328684928597300E-004 -0.400000000000000      -0.400000000000000     
  2.308122954673143E-004 -0.395000000000000      -0.395000000000000     
  2.287474091766766E-004 -0.390000000000000      -0.390000000000000     
  2.266731644706272E-004 -0.385000000000000      -0.385000000000000     
  2.245889173793789E-004 -0.380000000000000      -0.380000000000000     
  2.224940491295033E-004 -0.375000000000000      -0.375000000000000     
  2.203879658306733E-004 -0.370000000000000      -0.370000000000000     
  2.182700981523673E-004 -0.365000000000000      -0.365000000000000     
  2.161399009768537E-004 -0.360000000000000      -0.360000000000000     
  2.139968531114309E-004 -0.355000000000000      -0.355000000000000     
  2.118404569846624E-004 -0.350000000000000      -0.350000000000000     
  2.096702383524757E-004 -0.345000000000000      -0.345000000000000     
  2.074857460265884E-004 -0.340000000000000      -0.340000000000000     
  2.052865516162203E-004 -0.335000000000000      -0.335000000000000     
  2.030722493096166E-004 -0.330000000000000      -0.330000000000000     
  2.008424556372309E-004 -0.325000000000000      -0.325000000000000     
  1.985968093056475E-004 -0.320000000000000      -0.320000000000000     
  1.963349710236843E-004 -0.315000000000000      -0.315000000000000     
  1.940566233716737E-004 -0.310000000000000      -0.310000000000000     
  1.917614707186792E-004 -0.305000000000000      -0.305000000000000     
  1.894492391566294E-004 -0.300000000000000      -0.300000000000000     
  1.871196764832703E-004 -0.295000000000000      -0.295000000000000     
  1.847725522366183E-004 -0.290000000000000      -0.290000000000000     
  1.824076577695323E-004 -0.285000000000000      -0.285000000000000     
  1.800248063977008E-004 -0.280000000000000      -0.280000000000000     
  1.776238335798187E-004 -0.275000000000000      -0.275000000000000     
  1.752045972183290E-004 -0.270000000000000      -0.270000000000000     
  1.727669779743277E-004 -0.265000000000000      -0.265000000000000     
  1.703108797091840E-004 -0.260000000000000      -0.260000000000000     
  1.678362300076784E-004 -0.255000000000000      -0.255000000000000     
  1.653429808229644E-004 -0.250000000000000      -0.250000000000000     
  1.628311092195944E-004 -0.245000000000000      -0.245000000000000     
  1.603006182469460E-004 -0.240000000000000      -0.240000000000000     
  1.577515380012084E-004 -0.235000000000000      -0.235000000000000     
  1.551839268046231E-004 -0.230000000000000      -0.230000000000000     
  1.525978726332396E-004 -0.225000000000000      -0.225000000000000     
  1.499934947018889E-004 -0.220000000000000      -0.220000000000000     
  1.473709453493537E-004 -0.215000000000000      -0.215000000000000     
  1.447304121826082E-004 -0.210000000000000      -0.210000000000000     
  1.420721205357910E-004 -0.205000000000000      -0.205000000000000     
  1.393963363231828E-004 -0.200000000000000      -0.200000000000000     
  1.367033692909890E-004 -0.195000000000000      -0.195000000000000     
  1.339935767825121E-004 -0.190000000000000      -0.190000000000000     
  1.312673680524129E-004 -0.185000000000000      -0.185000000000000     
  1.285252092511126E-004 -0.180000000000000      -0.180000000000000     
  1.257676291487589E-004 -0.175000000000000      -0.175000000000000     
  1.229952257729822E-004 -0.170000000000000      -0.170000000000000     
  1.202086740682041E-004 -0.165000000000000      -0.165000000000000     
  1.174087347770648E-004 -0.160000000000000      -0.160000000000000     
  1.145962647301849E-004 -0.155000000000000      -0.155000000000000     
  1.117722288479702E-004 -0.150000000000000      -0.150000000000000     
  1.089377140953977E-004 -0.145000000000000      -0.145000000000000     
  1.060939457788543E-004 -0.140000000000000      -0.140000000000000     
  1.032423066742453E-004 -0.135000000000000      -0.135000000000000     
  1.003843593881705E-004 -0.130000000000000      -0.130000000000000     
  9.752187272278559E-005 -0.125000000000000      -0.125000000000000     
  9.465685269112337E-005 -0.120000000000000      -0.120000000000000     
  9.179157916145025E-005 -0.115000000000000      -0.115000000000000     
  8.892864918187740E-005 -0.110000000000000      -0.110000000000000     
  8.607102826820133E-005 -0.105000000000000      -0.105000000000000     
  8.322211124822057E-005 -0.100000000000000      -0.100000000000000     
  8.038579432602273E-005 -9.500000000000000E-002 -9.500000000000000E-002
  7.756656054309531E-005 -9.000000000000000E-002 -9.000000000000000E-002
  7.476958079790810E-005 -8.500000000000001E-002 -8.500000000000001E-002
  7.200083293412940E-005 -8.000000000000000E-002 -8.000000000000000E-002
  6.926724131336034E-005 -7.500000000000000E-002 -7.500000000000000E-002
  6.657683890082399E-005 -7.000000000000001E-002 -7.000000000000001E-002
  6.393895306777003E-005 -6.500000000000000E-002 -6.500000000000000E-002
  6.136441433947217E-005 -6.000000000000000E-002 -6.000000000000000E-002
  5.886578386970391E-005 -5.500000000000000E-002 -5.500000000000000E-002
  5.645758985162525E-005 -5.000000000000000E-002 -5.000000000000000E-002
  5.415655415770833E-005 -4.500000000000000E-002 -4.500000000000000E-002
  5.198177771387274E-005 -4.000000000000000E-002 -4.000000000000000E-002
  4.995483618914248E-005 -3.500000000000000E-002 -3.500000000000000E-002
  4.809971772780351E-005 -3.000000000000000E-002 -3.000000000000000E-002
  4.644251615044399E-005 -2.500000000000000E-002 -2.500000000000000E-002
  4.501078555890507E-005 -2.000000000000000E-002 -2.000000000000000E-002
  4.383247957360747E-005 -1.500000000000000E-002 -1.500000000000000E-002
  4.293445617816566E-005 -1.000000000000000E-002 -1.000000000000000E-002
  4.234063458238015E-005 -5.000000000000000E-003 -5.000000000000000E-003
  4.207002694852128E-005  0.000000000000000E+000  0.000000000000000E+000
  4.213498678726858E-005  5.000000000000000E-003  5.000000000000000E-003
  4.254004894262292E-005  1.000000000000000E-002  1.000000000000000E-002
  4.328163707117773E-005  1.500000000000000E-002  1.500000000000000E-002
  4.434870238564416E-005  2.000000000000000E-002  2.000000000000000E-002
  4.572411923603221E-005  2.500000000000000E-002  2.500000000000000E-002
  4.738650260247133E-005  3.000000000000000E-002  3.000000000000000E-002
  4.931208270355936E-005  3.500000000000000E-002  3.500000000000000E-002
  5.147635382186809E-005  4.000000000000000E-002  4.000000000000000E-002
  5.385534515985129E-005  4.500000000000000E-002  4.500000000000000E-002
  5.642648161909037E-005  5.000000000000000E-002  5.000000000000000E-002
  5.916908126184836E-005  5.500000000000000E-002  5.500000000000000E-002
  6.206457141226501E-005  6.000000000000000E-002  6.000000000000000E-002
  6.509650935857419E-005  6.500000000000000E-002  6.500000000000000E-002
  6.825048099808708E-005  7.000000000000001E-002  7.000000000000001E-002
  7.151393274582775E-005  7.500000000000000E-002  7.500000000000000E-002
  7.487597477230475E-005  8.000000000000000E-002  8.000000000000000E-002
  7.832717968927432E-005  8.500000000000001E-002  8.500000000000001E-002
  8.185939069280931E-005  9.000000000000000E-002  9.000000000000000E-002
  8.546554639518685E-005  9.500000000000000E-002  9.500000000000000E-002
  8.913952517674915E-005  0.100000000000000       0.100000000000000     
  9.287600938567989E-005  0.105000000000000       0.105000000000000     
  9.667036823994939E-005  0.110000000000000       0.110000000000000     
  1.005185577386814E-004  0.115000000000000       0.115000000000000     
  1.044170354415716E-004  0.120000000000000       0.120000000000000     
  1.083626882347563E-004  0.125000000000000       0.125000000000000     
  1.123527711043889E-004  0.130000000000000       0.130000000000000     
  1.163848553279939E-004  0.135000000000000       0.135000000000000     
  1.204567845848175E-004  0.140000000000000       0.140000000000000     
  1.245666377428578E-004  0.145000000000000       0.145000000000000     
  1.287126972443651E-004  0.150000000000000       0.150000000000000     
  1.328934222358850E-004  0.155000000000000       0.155000000000000     
  1.371074256397496E-004  0.160000000000000       0.160000000000000     
  1.413534545722135E-004  0.165000000000000       0.165000000000000     
  1.456303735656147E-004  0.170000000000000       0.170000000000000     
  1.499371501650711E-004  0.175000000000000       0.175000000000000     
  1.542728425306541E-004  0.180000000000000       0.180000000000000     
  1.586365887492906E-004  0.185000000000000       0.185000000000000     
  1.630275975477915E-004  0.190000000000000       0.190000000000000     
  1.674451402995121E-004  0.195000000000000       0.195000000000000     
  1.718885440201288E-004  0.200000000000000       0.200000000000000     
  1.763571852870676E-004  0.205000000000000       0.205000000000000     
  1.808504849296963E-004  0.210000000000000       0.210000000000000     
  1.853679033672252E-004  0.215000000000000       0.215000000000000     
  1.899089365176386E-004  0.220000000000000       0.220000000000000     
  1.944731122024813E-004  0.225000000000000       0.225000000000000     
  1.990599869893646E-004  0.230000000000000       0.230000000000000     
  2.036691433662041E-004  0.235000000000000       0.235000000000000     
  2.083001872696037E-004  0.240000000000000       0.240000000000000     
  2.129527458939442E-004  0.245000000000000       0.245000000000000     
  2.176264657153486E-004  0.250000000000000       0.250000000000000     
  2.223210107612982E-004  0.255000000000000       0.255000000000000     
  2.270360610439509E-004  0.260000000000000       0.260000000000000     
  2.317713111672637E-004  0.265000000000000       0.265000000000000     
  2.365264691005483E-004  0.270000000000000       0.270000000000000     
  2.413012550321350E-004  0.275000000000000       0.275000000000000     
  2.460954003867822E-004  0.280000000000000       0.280000000000000     
  2.509086469006450E-004  0.285000000000000       0.285000000000000     
  2.557407458231875E-004  0.290000000000000       0.290000000000000     
  2.605914571698229E-004  0.295000000000000       0.295000000000000     
  2.654605490622818E-004  0.300000000000000       0.300000000000000     
  2.703477971093759E-004  0.305000000000000       0.305000000000000     
  2.752529838849279E-004  0.310000000000000       0.310000000000000     
  2.801758984173553E-004  0.315000000000000       0.315000000000000     
  2.851163357285098E-004  0.320000000000000       0.320000000000000     
  2.900740964329843E-004  0.325000000000000       0.325000000000000     
  2.950489863623098E-004  0.330000000000000       0.330000000000000     
  3.000408162186929E-004  0.335000000000000       0.335000000000000     
  3.050494012685682E-004  0.340000000000000       0.340000000000000     
  3.100745610469333E-004  0.345000000000000       0.345000000000000     
  3.151161191011162E-004  0.350000000000000       0.350000000000000     
  3.201739027376441E-004  0.355000000000000       0.355000000000000     
  3.252477428276366E-004  0.360000000000000       0.360000000000000     
  3.303374735678335E-004  0.365000000000000       0.365000000000000     
  3.354429323237198E-004  0.370000000000000       0.370000000000000     
  3.405639594462176E-004  0.375000000000000       0.375000000000000     
  3.457003981113713E-004  0.380000000000000       0.380000000000000     
  3.508520941666440E-004  0.385000000000000       0.385000000000000     
  3.560188960106185E-004  0.390000000000000       0.390000000000000     
  3.612006544650135E-004  0.395000000000000       0.395000000000000     
  3.663972226455906E-004  0.400000000000000       0.400000000000000

==> Figs/data/dg240.csv <==
c,Q,bp,f3
-0.4,1.7292,2.1254,221
-0.39192,1.8571,2.3282,221
-0.38384,1.7959,1.7733,221
-0.37576,1.8351,1.9965,222
-0.36768,1.8351,2.1045,222
-0.3596,1.8542,2.0852,222
-0.35152,1.7129,2.0684,222
-0.34343,1.7353,2.0236,224
-0.33535,1.7353,2.3189,226
-0.32727,1.8218,2.0675,226
-0.31919,1.8776,2.2156,228
-0.31111,1.6979,2.1537,228
-0.30303,1.5673,1.9164,227
-0.29495,1.6857,1.882,230
-0.28687,1.7143,1.9313,227
-0.27879,1.699,2.1186,227
-0.27071,1.7624,2.0975,230
-0.26263,1.8462,1.9428,233
-0.25455,1.8774,1.9089,233
-0.24646,1.6857,2.3172,233
-0.23838,1.7379,2.0325,233
-0.2303,1.7963,2.0621,234
-0.22222,1.8333,2.2456,234
-0.21414,1.8505,2.4445,235
-0.20606,1.8505,2.1611,237
-0.19798,1.8257,2.488,236
-0.1899,1.7315,2.2735,237
-0.18182,1.6972,2.213,237
-0.17374,1.7525,2.6193,239
-0.16566,1.7798,2.3487,240
-0.15758,1.819,2.4539,240
-0.14949,2,2.2978,240
-0.14141,1.9252,2.4919,240
-0.13333,1.8762,2.7521,241
-0.12525,1.8241,2.934,239
-0.11717,1.7739,2.3283,241
-0.10909,1.7456,2.6125,245
-0.10101,1.6667,2.5623,244
-0.092929,1.9423,2.7868,244
-0.084848,2.0097,2.6944,246
-0.076768,1.8125,2.6827,247
-0.068687,1.8684,2.4249,249
-0.060606,1.8491,2.6909,248
-0.052525,1.8148,2.5549,248
-0.044444,1.7265,2.5699,252
-0.036364,1.9273,2.9187,252
-0.028283,1.9273,2.7194,254
-0.020202,1.9646,2.8175,256
-0.012121,1.8142,2.6937,257
-0.0040404,2.0288,2.8493,257
0.0040404,1.982,2.9647,256
0.012121,1.8966,2.8705,256
0.020202,1.8534,2.9093,260
0.028283,1.819,3.2303,261
0.036364,2.3085,3.367,262
0.044444,2.2842,3.4097,263
0.052525,1.9478,3.0673,265
0.060606,2.3093,3.283,266
0.068687,1.9739,3.0891,266
0.076768,2.2525,3.3718,266
0.084848,2.6163,3.6107,267
0.092929,2.2727,3.4054,269
0.10101,2.2136,3.356,269
0.10909,2.6667,3.753,271
0.11717,2.3333,3.6368,273
0.12525,3.013,3.8437,273
0.13333,3.2222,4.2411,274
0.14141,2.6092,3.8961,276
0.14949,2.6889,3.9937,278
0.15758,3.3611,4.2214,278
0.16566,2.9615,4.2452,278
0.17374,3.1944,4.3944,278
0.18182,3.1538,4.3223,280
0.1899,3.1972,4.909,285
0.19798,3.4648,5.2257,286
0.20606,3.9516,5.3168,283
0.21414,4.375,5.6733,288
0.22222,3.7846,5.4381,288
0.2303,3.8361,5.4948,291
0.23838,4.1864,5.6226,291
0.24646,4.1379,5.6388,291
0.25455,4.3333,5.6442,293
0.26263,4.2712,5.7242,289
0.27071,4.5926,6.1662,298
0.27879,4.9216,6.2986,292
0.28687,4.9804,6.3086,299
0.29495,4.8846,6.6533,300
0.30303,5.5106,6.6836,301
0.31111,5.5106,6.954,302
0.31919,5.18,7.1081,303
0.32727,5.3958,7.0843,303
0.33535,5.5208,7.6323,308
0.34343,5.6383,7.8979,308
0.35152,5.2,7.8027,308
0.3596,5.9091,8.1255,310
0.36768,5.7609,8.2406,311
0.37576,6.2558,8.7133,312
0.38384,6.2558,8.6957,314
0.39192,6.55,9.0074,314
0.4,6.093,9.0831,316


==> Figs/data/dg480.csv <==
c,Q,bp,f3
-0.4,1.9086,1.608,438
-0.39192,1.9355,1.4557,438
-0.38384,1.9563,1.5886,435
-0.37576,1.8316,1.4847,442
-0.36768,2.0108,1.4751,443
-0.3596,1.8723,1.4401,442
-0.35152,1.9792,1.517,443
-0.34343,1.8918,1.3917,443
-0.33535,1.9574,1.5171,442
-0.32727,1.8969,1.5864,444
-0.31919,1.9895,1.8053,444
-0.31111,1.8586,1.9664,452
-0.30303,1.7949,1.7014,453
-0.29495,1.9792,1.7112,452
-0.28687,1.724,1.8166,456
-0.27879,2.0745,1.5848,454
-0.27071,1.893,1.6207,455
-0.26263,1.8705,1.6061,453
-0.25455,1.8848,1.5799,453
-0.24646,1.9355,1.7609,453
-0.23838,1.8367,1.5821,455
-0.2303,1.8906,1.7246,462
-0.22222,1.873,1.8756,466
-0.21414,1.9792,1.9183,466
-0.20606,2.0321,1.9251,464
-0.19798,2.043,1.9283,469
-0.1899,1.9215,1.5622,470
-0.18182,2.0474,1.6016,467
-0.17374,1.9227,1.5432,467
-0.16566,2.0745,1.6098,467
-0.15758,2.0842,1.6762,477
-0.14949,2.114,1.8831,477
-0.14141,2.0722,1.9729,480
-0.13333,2.0615,1.8804,479
-0.12525,2.0597,1.7336,478
-0.11717,2.1554,1.8125,479
-0.10909,2.0508,1.7485,482
-0.10101,2.02,1.8306,486
-0.092929,2.0441,2.008,491
-0.084848,2.0746,1.9078,488
-0.076768,2.1451,1.8115,491
-0.068687,2.07,1.7503,488
-0.060606,2.0513,2.2393,493
-0.052525,1.9706,1.7678,495
-0.044444,2,2.0377,497
-0.036364,2.0096,1.9409,499
-0.028283,2.0758,2.2326,497
-0.020202,1.8287,2.1871,504
-0.012121,1.9811,2.3787,504
-0.0040404,2.2198,3.0522,504
0.0040404,1.9859,2.3893,506
0.012121,2.1106,1.9726,507
0.020202,2.0047,2.0772,507
0.028283,2.125,2.1537,507
0.036364,2.1456,1.9577,514
0.044444,2.0278,2.6125,521
0.052525,2.285,2.2886,519
0.060606,2.1866,2.2395,522
0.068687,2.1692,2.5812,527
0.076768,1.9908,2.4861,527
0.084848,2.0664,2.4213,527
0.092929,2.2126,2.3981,530
0.10101,2.2923,2.4249,530
0.10909,2.1106,2.4072,533
0.11717,2.2871,2.5605,536
0.12525,2.1182,2.3222,539
0.13333,2.0588,2.7497,543
0.14141,2.872,3.0871,538
0.14949,2.3202,2.6173,539
0.15758,2.3909,3.1236,549
0.16566,2.981,3.3335,553
0.17374,3.0382,3.4784,556
0.18182,2.9241,4.99,565
0.1899,2.7337,3.6805,559
0.19798,3.1169,3.6031,564
0.20606,2.7345,5.0322,575
0.21414,2.9814,5.1397,578
0.22222,3.1139,5.3033,578
0.2303,4.2783,5.321,579
0.23838,3.8828,5.8239,587
0.24646,3.7519,5.7353,587
0.25455,3.4895,5.7906,587
0.26263,3.3182,5.685,590
0.27071,3.8516,5.587,587
0.27879,4.144,5.4206,594
0.28687,4.1639,5.6317,595
0.29495,4.176,5.7737,599
0.30303,3.7333,5.537,600
0.31111,4.0234,5.8021,601
0.31919,4.4,6.2658,607
0.32727,4.3621,6.4078,608
0.33535,4.8411,6.3331,608
0.34343,5.1731,6.6024,609
0.35152,4.5526,6.4992,612
0.3596,4.9906,6.8508,618
0.36768,5.837,7.1778,618
0.37576,5.38,7.414,618
0.38384,5.1731,7.4174,623
0.39192,5.7553,8.0448,626
0.4,5.125,7.237,627


==> Figs/data/sd240.csv <==
c,Q,bp,f3
-0.4,1.8519,2.4202,186
-0.39192,1.875,2.2945,186
-0.38384,1.7468,2.1366,187
-0.37576,1.6706,1.9192,186
-0.36768,1.7791,2.0581,187
-0.3596,1.7561,2.4079,189
-0.35152,1.7349,2.362,187
-0.34343,1.6744,2.0104,186
-0.33535,1.686,1.979,188
-0.32727,1.8049,2.4106,191
-0.31919,1.8171,2.337,190
-0.31111,1.686,2.0712,188
-0.30303,1.7701,1.9734,188
-0.29495,1.7093,2.0439,194
-0.28687,1.6897,2.1435,194
-0.27879,1.9747,2.4005,194
-0.27071,1.6111,2.2108,197
-0.26263,1.7,2.2033,195
-0.25455,1.764,1.9866,196
-0.24646,1.7978,2.1461,197
-0.23838,1.7045,2.1708,193
-0.2303,1.8642,2.427,195
-0.22222,1.6237,1.9314,196
-0.21414,1.9167,2.0197,199
-0.20606,1.8161,2.377,195
-0.19798,1.8235,2.3292,201
-0.1899,1.6703,2.1668,201
-0.18182,1.8313,2.3291,202
-0.17374,1.8046,2.1509,202
-0.16566,1.8222,2.4759,203
-0.15758,1.7634,2.1173,204
-0.14949,1.6957,2.2971,204
-0.14141,1.7204,2.2814,205
-0.13333,1.7935,2.0718,204
-0.12525,1.8152,2.2522,204
-0.11717,1.5833,2.1918,208
-0.10909,1.8764,2.4342,208
-0.10101,1.8652,2.2379,205
-0.092929,1.75,2.2122,209
-0.084848,1.7128,2.1452,209
-0.076768,1.7327,2.2829,210
-0.068687,1.9886,2.5405,210
-0.060606,1.7692,2.5781,214
-0.052525,1.8511,2.5262,214
-0.044444,1.9333,2.2001,213
-0.036364,1.7216,2.1904,215
-0.028283,1.7474,2.1936,215
-0.020202,1.7629,2.4609,218
-0.012121,1.7449,2.496,217
-0.0040404,1.8454,2.4967,217
0.0040404,1.77,2.2668,217
0.012121,1.5842,2.3029,220
0.020202,1.8316,2.7051,221
0.028283,1.7941,2.6783,222
0.036364,1.8182,2.6513,220
0.044444,1.7282,2.4447,226
0.052525,1.7835,2.7917,226
0.060606,1.7822,2.6263,226
0.068687,1.7549,2.7549,226
0.076768,1.7692,2.8845,228
0.084848,1.7477,2.8,229
0.092929,1.7273,2.9795,230
0.10101,2.0426,2.9919,232
0.10909,2.0659,2.881,234
0.11717,2.4268,3.1528,234
0.12525,1.646,3.0503,232
0.13333,2.9538,4.1636,237
0.14141,2.8657,3.8334,235
0.14949,2.6944,3.6271,237
0.15758,2.3412,3.7249,238
0.16566,2.5375,3.8105,240
0.17374,2.9394,4.0829,240
0.18182,3.3448,4.3196,242
0.1899,3.129,4.8259,242
0.19798,3.6964,4.9332,243
0.20606,3.9808,4.4517,243
0.21414,4.3191,5.2097,247
0.22222,4.9048,5.6905,248
0.2303,4.6591,5.5052,248
0.23838,5.0976,5.9893,250
0.24646,5.125,6.1504,252
0.25455,5.0976,6.2269,252
0.26263,5.0976,6.4922,248
0.27071,4.6444,6.561,254
0.27879,5.3421,7.3765,254
0.28687,4.878,7.5698,255
0.29495,5.5128,8.1398,255
0.30303,5.4595,8.3307,257
0.31111,6.2727,9.1848,260
0.31919,6.3235,9.0738,259
0.32727,6.3636,8.8571,258
0.33535,6.3333,9.1912,260
0.34343,7.1034,9.7835,258
0.35152,6.6452,10.095,259
0.3596,7,10.482,260
0.36768,7.1724,11.604,263
0.37576,6.4242,12.02,264
0.38384,7.1379,13.049,264
0.39192,7.1724,13.189,264
0.4,7.5357,13.685,264


==> Figs/data/sd480.csv <==
c,Q,bp,f3
-0.4,1.7963,2.0702,364
-0.39192,1.858,2.2798,371
-0.38384,1.8242,2.0455,372
-0.37576,1.8242,2.1848,373
-0.36768,1.8354,2.1006,373
-0.3596,1.7669,1.6721,372
-0.35152,1.7716,1.9802,371
-0.34343,1.8855,1.8007,373
-0.33535,1.9515,1.8964,373
-0.32727,1.6726,1.6604,378
-0.31919,1.7278,1.9555,379
-0.31111,1.7118,1.9687,378
-0.30303,1.7836,1.871,383
-0.29495,1.8155,2.0342,382
-0.28687,1.8235,1.9767,386
-0.27879,1.8012,2.1379,384
-0.27071,1.9497,2.2745,386
-0.26263,1.8675,1.845,387
-0.25455,1.8081,2.1673,387
-0.24646,1.8402,2.4525,387
-0.23838,1.6994,1.907,387
-0.2303,1.8506,2.0083,389
-0.22222,2.0125,2.2913,392
-0.21414,1.9755,1.8246,394
-0.20606,1.9177,2.2379,394
-0.19798,1.8364,2.3183,394
-0.1899,1.8253,1.9643,400
-0.18182,1.7674,2.3236,400
-0.17374,1.8537,2.1317,400
-0.16566,1.8537,1.9631,401
-0.15758,1.7805,2.0319,401
-0.14949,2.0185,1.9909,405
-0.14141,1.8324,1.9473,399
-0.13333,1.7184,1.9273,408
-0.12525,2,1.9831,400
-0.11717,1.8889,2.0263,409
-0.10909,1.9,1.8399,409
-0.10101,2.0578,1.8109,409
-0.092929,1.8563,1.8642,413
-0.084848,2.0233,1.7806,414
-0.076768,1.8033,1.737,418
-0.068687,1.8333,1.7963,418
-0.060606,1.9298,1.9457,418
-0.052525,2.1377,2.2514,416
-0.044444,1.9527,2.1378,419
-0.036364,2.0058,2.0274,422
-0.028283,1.9133,2.1706,422
-0.020202,2.0172,2.0273,422
-0.012121,1.9702,2.1607,422
-0.0040404,1.9704,2.2297,424
0.0040404,1.8398,1.8763,431
0.012121,2.0578,2.342,434
0.020202,2,1.9534,433
0.028283,1.9834,2.1019,431
0.036364,1.9779,2.0712,438
0.044444,1.967,2.13,437
0.052525,1.9396,2.0212,437
0.060606,1.9396,1.9908,438
0.068687,2.0977,1.9833,446
0.076768,2.0265,2.2146,451
0.084848,1.8978,2.4988,452
0.092929,1.9421,2.2498,452
0.10101,2.0856,2.433,455
0.10909,2.2281,3.0128,456
0.11717,2.2159,2.7223,459
0.12525,2.0492,2.8486,456
0.13333,2.0466,2.7501,461
0.14141,2.3086,2.8731,465
0.14949,2.2254,2.9421,465
0.15758,2.1751,2.9945,468
0.16566,2.4679,3.1182,466
0.17374,2.5962,3.2604,472
0.18182,2.9389,3.3675,472
0.1899,2.8824,3.4165,475
0.19798,3.2326,3.6603,479
0.20606,3.3902,3.7591,479
0.21414,3.5259,3.885,479
0.22222,3.6261,4.1708,481
0.2303,4.2551,5.2577,488
0.23838,4.09,5.7181,491
0.24646,4.17,5.4572,493
0.25455,4.5978,5.7687,493
0.26263,4.9529,5.8531,497
0.27071,5.2439,6.2526,498
0.27879,6.2319,6.6248,500
0.28687,5.5844,6.6082,500
0.29495,5.9722,7.0592,500
0.30303,6.0278,7.7236,506
0.31111,6.4776,8.2689,506
0.31919,6.6769,8.4047,509
0.32727,6.8689,8.8462,511
0.33535,6.4462,9.1869,509
0.34343,7.9057,9.6282,511
0.35152,7.4068,9.1596,506
0.3596,8.0755,9.8062,512
0.36768,8.2308,10.342,507
0.37576,8.2308,10.887,514
0.38384,8.2308,12.008,518
0.39192,8.1923,12.516,518
0.4,7.6429,12.944,518

